Visibility Maximization Controller for Robotic Manipulation

Occlusions caused by a robot's own body is a common problem for closed-loop control methods employed in eye-to-hand camera setups. We propose an optimization-based reactive controller that minimizes self-occlusions while achieving a desired goal pose. The approach allows coordinated control between the robot's base, arm and head by encoding the line-of-sight visibility to the target as a soft constraint along with other task-related constraints, and solving for feasible joint and base velocities. The generalizability of the approach is demonstrated in simulated and real-world experiments, on robots with fixed or mobile bases, with moving or fixed objects, and multiple objects. The experiments revealed a trade-off between occlusion rates and other task metrics. While a planning-based baseline achieved lower occlusion rates than the proposed controller, it came at the expense of highly inefficient paths and a significant drop in the task success. On the other hand, the proposed controller is shown to improve visibility to the line target object(s) without sacrificing too much from the task success and efficiency. Videos and code can be found at: rhys-newbury.github.io/projects/vmc/.

==> figures/moving_paths.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10
0.134881,0.013237,-0.00575,0.022763,-0.002475,0.018369,-0.001481,0.018969,-0.00385,0.018994,-0.003506,0.022631,-0.005906,0.022881,0.135,0.01505,0.135,0.017375,0.135,0.01375
0.134406,0.006156,-0.007475,0.031425,0.004406,0.01665,0.005469,0.018694,0.003994,0.0185,-0.001519,0.02745,-0.007094,0.027956,0.135,0.009837,0.135,0.009844,0.135,0.009694
0.1336,-0.000744,-0.008825,0.038237,0.011288,0.014925,0.011813,0.018219,0.010294,0.017544,-0.001519,0.02745,-0.007094,0.027956,0.135,0.004481,0.135,0.002319,0.135,0.004481
0.132419,-0.007731,-0.010156,0.045056,0.018306,0.01315,0.018575,0.017462,0.017744,0.015725,-0.001519,0.02745,-0.007094,0.027956,0.135,-0.003625,0.135,-0.004488,0.135,-0.003625
0.130894,-0.014656,-0.011469,0.051881,0.028263,0.010612,0.0253,0.01645,0.02485,0.013262,-0.001519,0.02745,-0.007094,0.027956,0.135,-0.011738,0.131606,-0.00575,0.135,-0.011731
0.129056,-0.021356,-0.013138,0.060844,0.035131,0.008837,0.031981,0.015181,0.031694,0.010131,-0.001519,0.02745,-0.007094,0.027956,0.135,-0.019844,0.123519,-0.006,0.135,-0.019844
0.126837,-0.028088,-0.014325,0.0674,0.04185,0.007075,0.040713,0.013106,0.0382,0.006356,0.013487,0.06385,-0.016513,0.068263,0.135,-0.02795,0.115413,-0.006,0.135,-0.02795
0.124281,-0.034706,-0.015438,0.073813,0.048425,0.005319,0.047119,0.011281,0.044306,0.001956,0.017394,0.069481,-0.015319,0.074963,0.135,-0.036056,0.1073,-0.006,0.135,-0.036056
0.121463,-0.041056,-0.016756,0.081813,0.05485,0.003569,0.055494,0.008475,0.050875,-0.003944,0.027925,0.070281,-0.010106,0.07935,0.135,-0.044025,0.099194,-0.006,0.135,-0.044019
0.118263,-0.047381,-0.0177,0.087963,0.061262,0.001787,0.061563,0.006125,0.055788,-0.009438,0.034281,0.063475,-0.001662,0.078819,0.135,-0.052131,0.099194,-0.006,0.135,-0.052131
0.114288,-0.054281,-0.019313,0.099719,0.070025,-0.000731,0.069506,0.002619,0.060119,-0.015412,0.035506,0.061856,0.002181,0.077519,0.135,-0.060238,0.091088,-0.006,0.135,-0.060238
0.109438,-0.06165,-0.02015,0.107069,0.075994,-0.002506,0.074813,-3.10E-05,0.063806,-0.021806,0.035506,0.061856,0.002181,0.077519,0.135,-0.06835,0.082981,-0.006,0.135,-0.068344
0.105113,-0.067456,-0.020888,0.115419,0.084425,-0.005131,0.082144,-0.004125,0.067256,-0.029769,0.035506,0.061856,0.002181,0.077519,0.135,-0.06835,0.075019,-0.006,0.135,-0.077031
0.100219,-0.073356,-0.021356,0.124819,0.091988,-0.007625,0.089106,-0.008544,0.069331,-0.0367,0.035506,0.061856,0.002181,0.077519,0.133263,-0.081,0.066906,-0.006,0.13085,-0.080456
0.094794,-0.079181,-0.021256,0.134369,0.099494,-0.010275,0.097169,-0.014431,0.070656,-0.043813,0.057013,0.0334,0.002181,0.077519,0.125175,-0.081,0.0588,-0.006,0.123306,-0.081
0.0897,-0.084113,-0.020538,0.141863,0.105975,-0.012756,0.103044,-0.01935,0.071188,-0.050881,0.061063,0.028044,0.036006,0.066056,0.117069,-0.081,0.050694,-0.006,0.115344,-0.081
0.083794,-0.089238,-0.018856,0.149038,0.113706,-0.016044,0.108619,-0.024619,0.070944,-0.058106,0.0648,0.024713,0.047238,0.061475,0.108963,-0.081,0.042581,-0.006,0.115344,-0.081
0.0782,-0.093594,-0.015081,0.155813,0.120319,-0.019313,0.112394,-0.028613,0.0699,-0.065275,0.066931,0.0239,0.050681,0.054375,0.102881,-0.081,0.034613,-0.006,0.107238,-0.081
0.071669,-0.098138,-0.009031,0.158919,0.126025,-0.022731,0.11795,-0.035288,0.068056,-0.072263,0.071338,0.023219,0.047806,0.046894,0.094919,-0.081,0.026513,-0.006,0.099275,-0.081
0.065769,-0.101794,-0.002225,0.157919,0.131875,-0.027663,0.121975,-0.040944,0.064844,-0.080319,0.076506,0.022506,0.042806,0.044138,0.088838,-0.081,0.018406,-0.006,0.091163,-0.081
0.058788,-0.105619,0.004087,0.154712,0.134956,-0.033913,0.126956,-0.049425,0.061294,-0.086788,0.076506,0.022506,0.042806,0.044138,0.086088,-0.081,0.010294,-0.006,0.083056,-0.081
0.0524,-0.108694,0.010913,0.1496,0.1317,-0.041519,0.12965,-0.055194,0.057044,-0.092819,0.076506,0.022506,0.042806,0.044138,0.08505,-0.0753,0.002188,-0.006,0.07495,-0.081
0.045856,-0.111431,0.016531,0.144375,0.126756,-0.045506,0.132256,-0.062406,0.052069,-0.098456,0.076506,0.022506,0.042806,0.044138,0.085,-0.067481,-0.005775,-0.006,0.066844,-0.081
0.037606,-0.114356,0.021688,0.138894,0.119544,-0.049494,0.134238,-0.070856,0.046506,-0.103525,0.076506,0.022506,0.042806,0.044138,0.085,-0.059375,-0.013881,-0.006,0.058738,-0.081
0.029188,-0.116763,0.02685,0.132838,0.112644,-0.052488,0.134931,-0.077331,0.0402,-0.108131,0.116219,0.017006,0.007575,0.038525,0.085,-0.051262,-0.013881,-0.006,0.050756,-0.081
0.022263,-0.118313,0.032006,0.126219,0.106263,-0.054856,0.134725,-0.085281,0.033438,-0.11205,0.124894,0.0187,0.007575,0.038525,0.085,-0.043156,-0.021994,-0.006,0.042663,-0.081
0.015281,-0.119525,0.036325,0.120238,0.099531,-0.057088,0.133325,-0.092669,0.027531,-0.114775,0.128712,0.024656,-0.008219,0.036088,0.085,-0.03505,-0.0301,-0.006,0.034556,-0.081
0.008381,-0.120356,0.04055,0.114013,0.091913,-0.059381,0.130781,-0.099431,0.019888,-0.117462,0.127494,0.031906,-0.01495,0.038275,0.085,-0.027081,-0.038206,-0.006,0.034556,-0.081
0.001306,-0.120856,0.044613,0.107675,0.084094,-0.061531,0.126513,-0.106306,0.013431,-0.119094,0.126938,0.032925,-0.018513,0.044231,0.085,-0.018975,-0.046319,-0.006,0.026444,-0.081
-0.005638,-0.120994,0.047694,0.102606,0.075544,-0.063719,0.12085,-0.112081,0.005006,-0.12045,0.126938,0.032925,-0.016619,0.052162,0.085,-0.010869,-0.054281,-0.006,0.018338,-0.081
-0.012725,-0.120781,0.051675,0.095713,0.069631,-0.065144,0.114188,-0.116413,-0.001775,-0.120944,0.126938,0.032925,-0.01345,0.054863,0.085,-0.002763,-0.063113,-0.006,0.010375,-0.081
-0.0198,-0.120212,0.054594,0.090381,0.060319,-0.067281,0.105238,-0.119694,-0.011031,-0.1208,0.126938,0.032925,-0.01345,0.054863,0.085,0.005344,-0.065,0.000269,0.002269,-0.081
-0.027681,-0.119144,0.058388,0.08305,0.053956,-0.068675,0.097813,-0.120856,-0.019956,-0.119819,0.109788,0.064194,-0.01345,0.054863,0.085,0.01345,-0.065,0.00635,-0.005844,-0.081
-0.034506,-0.11785,0.061994,0.075625,0.047581,-0.070019,0.09,-0.120844,-0.027206,-0.118419,0.109788,0.064194,-0.01345,0.054863,0.085,0.021419,-0.065,0.014456,-0.01395,-0.081
-0.042244,-0.11595,0.064581,0.069975,0.037656,-0.072038,0.084256,-0.120131,-0.034469,-0.116462,0.1003,0.078975,-0.01345,0.054863,0.085,0.029525,-0.064994,0.022769,-0.022063,-0.081
-0.051494,-0.113056,0.067881,0.062256,0.030981,-0.073356,0.077213,-0.1185,-0.041713,-0.11395,0.094075,0.080531,0.019813,0.067819,0.085,0.037638,-0.065,0.032556,-0.030025,-0.081
-0.058931,-0.110194,0.070919,0.054588,0.024156,-0.074669,0.069975,-0.115975,-0.047056,-0.111725,0.090856,0.079719,0.033681,0.073181,0.085,0.045744,-0.064994,0.038638,-0.038131,-0.081
-0.06605,-0.106988,0.073713,0.046825,0.017181,-0.075975,0.062887,-0.112675,-0.054081,-0.1083,0.084469,0.076956,0.039394,0.077769,0.085,0.05385,-0.064438,0.043206,-0.046238,-0.081
-0.072344,-0.103738,0.076219,0.039119,0.009919,-0.077313,0.057113,-0.109369,-0.060981,-0.104338,0.083406,0.0765,0.040606,0.084331,0.085,0.061813,-0.057175,0.044,-0.054344,-0.081
-0.079213,-0.099713,0.077919,0.033281,-0.000625,-0.079213,0.051475,-0.105575,-0.066075,-0.101019,0.083406,0.0765,0.037419,0.090188,0.085,0.069919,-0.049356,0.044,-0.054344,-0.081
-0.085125,-0.0958,0.079875,0.025713,-0.004181,-0.07985,0.045656,-0.101038,-0.072594,-0.096206,0.083406,0.0765,0.031688,0.092706,0.085,0.078031,-0.0414,0.044,-0.063175,-0.081
-0.091406,-0.091156,0.081531,0.01805,-0.011163,-0.081075,0.040263,-0.096213,-0.077381,-0.092231,0.083406,0.0765,0.031688,0.092706,0.085,0.086137,-0.033288,0.044,-0.065,-0.067413
-0.097525,-0.086063,0.082781,0.010806,-0.021719,-0.082906,0.033713,-0.08945,-0.083531,-0.086519,0.083406,0.0765,0.031688,0.092706,0.085,0.094244,-0.025175,0.044,-0.065,-0.059306
-0.102731,-0.081244,0.083688,0.003481,-0.028425,-0.084063,0.027525,-0.082,-0.088144,-0.081719,0.044363,0.0596,0.031688,0.092706,0.085,0.102206,-0.017075,0.044,-0.065,-0.0512
-0.108269,-0.075531,0.08425,-0.004894,-0.035269,-0.085238,0.022769,-0.075438,-0.093706,-0.075244,0.039531,0.053981,0.031688,0.092706,0.085,0.102206,-0.008963,0.044,-0.065,-0.043238
-0.114469,-0.068269,0.084213,-0.013294,-0.042119,-0.086406,0.01945,-0.070331,-0.097669,-0.070075,0.039,0.051075,-0.004006,0.092438,0.085,0.110319,-0.000856,0.044,-0.065,-0.043238
-0.11925,-0.0619,0.083719,-0.019638,-0.052256,-0.088138,0.015313,-0.063213,-0.102581,-0.062919,0.039294,0.045138,-0.004006,0.092438,0.089763,0.119,0.007106,0.044,-0.065,-0.035125
-0.123206,-0.056019,0.082488,-0.027206,-0.058819,-0.089263,0.0122,-0.057194,-0.105969,-0.057356,0.039494,0.0417,-0.022406,0.092744,0.097869,0.119,0.015213,0.044,-0.065,-0.027019
-0.12685,-0.049938,0.080606,-0.034188,-0.065381,-0.090394,0.0087,-0.049538,-0.110163,-0.049588,0.039494,0.0417,-0.028138,0.09735,0.105981,0.119,0.023325,0.044,-0.065,-0.018912
-0.130506,-0.043031,0.077544,-0.041688,-0.074363,-0.091956,0.006269,-0.043494,-0.113013,-0.043575,0.039494,0.0417,-0.029269,0.1042,0.116113,0.119,0.023325,0.044,-0.065,-0.0108
-0.133481,-0.036594,0.074131,-0.047569,-0.080488,-0.093038,0.004075,-0.037363,-0.115644,-0.0373,0.039494,0.0417,-0.025775,0.110038,0.124513,0.119,0.031431,0.044,-0.065,-0.002838
-0.136438,-0.029206,0.070094,-0.052725,-0.089181,-0.094606,0.002088,-0.031013,-0.118675,-0.028856,0.039494,0.0417,-0.025775,0.110038,0.130163,0.119,0.039538,0.044,-0.065,0.005269
-0.138669,-0.022625,0.064425,-0.058031,-0.094444,-0.095575,0.000344,-0.024588,-0.120638,-0.022344,0.041856,0.000644,-0.025775,0.110038,0.134519,0.117125,0.0475,0.044,-0.065,0.013375
-0.1406,-0.0158,0.058931,-0.061788,-0.102406,-0.097094,-0.001619,-0.015825,-0.123244,-0.011356,0.0443,-0.005719,-0.025775,0.110038,0.135,0.109281,0.055613,0.044,-0.065,0.021488
-0.142194,-0.008894,0.051663,-0.065344,-0.109506,-0.098506,-0.002806,-0.009125,-0.124431,-0.004663,0.051238,-0.009156,-0.025775,0.110038,0.135,0.101319,0.063719,0.044,-0.065,0.029594
-0.143406,-0.00205,0.045913,-0.067313,-0.116306,-0.099938,-0.003731,-0.002394,-0.125331,0.002231,0.056381,-0.008613,0.001569,0.132925,0.135,0.093356,0.071831,0.044,-0.065,0.037556
-0.144294,0.004987,0.03715,-0.069238,-0.124069,-0.101706,-0.004581,0.006687,-0.125913,0.009006,0.061675,-0.007813,0.001569,0.132925,0.135,0.08525,0.079931,0.044,-0.065,0.045669
-0.144863,0.012925,0.027794,-0.070188,-0.132056,-0.103794,-0.004919,0.013625,-0.126206,0.0158,0.061675,-0.007813,0.0132,0.142606,0.135,0.077138,0.0879,0.044,-0.065,0.053775
-0.144994,0.019869,0.021138,-0.070306,-0.140813,-0.106825,-0.004994,0.020425,-0.126194,0.022744,0.061675,-0.007813,0.019763,0.144344,0.135,0.069031,0.096438,0.044,-0.065,0.061881
-0.144719,0.027825,0.014194,-0.070006,-0.144663,-0.11125,-0.004694,0.029538,-0.125888,0.029544,0.061675,-0.007813,0.023288,0.143363,0.135,0.060925,0.104113,0.044,-0.065,0.069988
-0.144094,0.034888,0.00685,-0.069281,-0.137863,-0.114212,-0.004169,0.036325,-0.125275,0.036319,0.061675,-0.007813,0.028456,0.139956,0.135,0.052063,0.105269,0.044,-0.065,0.078094
-0.143113,0.041913,-0.00045,-0.068194,-0.131188,-0.115519,-0.003375,0.043225,-0.123969,0.045488,0.105644,-0.000725,0.031325,0.138,0.135,0.04485,0.112225,0.044,-0.064994,0.086056
-0.141619,0.049588,-0.007975,-0.066725,-0.124156,-0.116481,-0.002337,0.04995,-0.122656,0.052188,0.111138,0.006481,0.031325,0.138,0.135,0.036744,0.120331,0.044,-0.065,0.094169
-0.139894,0.056463,-0.015444,-0.06495,-0.115956,-0.11735,-0.001044,0.056625,-0.121063,0.058769,0.109125,0.014512,0.031325,0.138,0.135,0.036744,0.133894,0.043406,-0.065,0.102275
-0.137819,0.063244,-0.021169,-0.063394,-0.106869,-0.1181,0.000475,0.063113,-0.119175,0.065306,0.106544,0.016806,0.031325,0.138,0.135,0.028638,0.135,0.036681,-0.065,0.102275
-0.135462,0.069775,-0.028919,-0.061019,-0.099069,-0.118631,0.002238,0.069531,-0.116231,0.073781,0.106544,0.016806,0.031325,0.138,0.135,0.020531,0.135,0.0306,-0.065,0.110388
-0.132725,0.076319,-0.036719,-0.058344,-0.091113,-0.119081,0.004962,0.077925,-0.113725,0.07995,0.106544,0.016806,0.0671,0.113438,0.135,0.012562,0.135,0.022488,-0.064131,0.117994
-0.129263,0.083488,-0.04255,-0.056169,-0.085044,-0.119381,0.008125,0.086169,-0.109919,0.088075,0.106544,0.016806,0.069663,0.109425,0.135,0.004456,0.135,0.01655,-0.057181,0.119
-0.125906,0.089569,-0.052069,-0.052288,-0.079256,-0.119631,0.010681,0.092,-0.1057,0.095831,0.106544,0.016806,0.070194,0.106394,0.135,-0.00365,0.135,0.008444,-0.049356,0.119
-0.121219,0.09705,-0.057763,-0.049781,-0.070144,-0.119969,0.014269,0.099269,-0.102213,0.101494,0.076656,0.036294,0.070294,0.099663,0.135,-0.011756,0.135,0.000337,-0.041394,0.119
-0.116075,0.104219,-0.063538,-0.047094,-0.060306,-0.120275,0.017356,0.104838,-0.097263,0.108631,0.064475,0.044225,0.070313,0.0985,0.135,-0.019869,0.135,-0.004444,-0.033288,0.119
-0.111613,0.109731,-0.070931,-0.043438,-0.053794,-0.120444,0.0206,0.110144,-0.093275,0.113775,0.057631,0.045431,0.070313,0.0985,0.135,-0.027975,0.131506,-0.005763,-0.025181,0.119
-0.106981,0.114906,-0.076319,-0.040625,-0.043806,-0.12065,0.025075,0.116725,-0.089138,0.118619,0.051394,0.041556,0.070313,0.0985,0.135,-0.035938,0.123419,-0.006,-0.017075,0.119
-0.102,0.11995,-0.083413,-0.036713,-0.037119,-0.120763,0.029931,0.123038,-0.083556,0.124494,0.04955,0.034019,0.070313,0.0985,0.135,-0.044044,0.115313,-0.006,-0.008963,0.119
-0.096763,0.124731,-0.092013,-0.031638,-0.0302,-0.12085,0.0337,0.127431,-0.078925,0.128863,0.050413,0.031269,0.070869,0.062838,0.135,-0.044044,0.107344,-0.006,-0.00085,0.119
-0.091406,0.129156,-0.0985,-0.027544,-0.023256,-0.120925,0.038888,0.132881,-0.072619,0.134181,0.050413,0.031269,0.071238,0.05425,0.135,-0.052156,0.099238,-0.006,0.007106,0.119
-0.085713,0.133388,-0.104756,-0.023356,-0.012831,-0.120988,0.044306,0.137888,-0.06765,0.137913,0.050413,0.031269,0.07495,0.048544,0.135,-0.060262,0.091131,-0.006,0.015219,0.119
-0.079825,0.137325,-0.1103,-0.019419,-0.005744,-0.121,0.049581,0.142175,-0.061019,0.142319,0.050413,0.031269,0.082888,0.046706,0.135,-0.068369,0.083025,-0.006,0.023325,0.119
-0.073863,0.140894,-0.117206,-0.014156,0.00135,-0.120988,0.058075,0.147956,-0.055775,0.145388,0.050413,0.031269,0.089481,0.051281,0.135,-0.076769,0.074919,-0.006,0.031444,0.119
-0.066825,0.144606,-0.1256,-0.007056,0.008294,-0.120956,0.063894,0.151194,-0.048806,0.148925,0.0677,6.20E-05,0.089481,0.051281,0.129206,-0.081,0.066806,-0.006,0.039538,0.119
-0.060381,0.147575,-0.13155,-0.001344,0.015388,-0.120906,0.072512,0.154956,-0.041613,0.151988,0.075406,-0.013956,0.089481,0.051281,0.123125,-0.081,0.058844,-0.006,0.047513,0.119
-0.052988,0.150519,-0.136756,0.004481,0.025813,-0.120781,0.078156,0.156763,-0.036163,0.153919,0.075406,-0.021713,0.089481,0.051281,0.115019,-0.081,0.050738,-0.006,0.055613,0.119
-0.044606,0.153281,-0.141444,0.011087,0.032619,-0.120675,0.086231,0.158444,-0.028931,0.156,0.067775,-0.0277,0.089481,0.051281,0.108938,-0.081,0.042625,-0.006,0.063725,0.119
-0.037894,0.155075,-0.144138,0.016844,0.039419,-0.120544,0.093013,0.158988,-0.021706,0.157531,0.05935,-0.025125,0.107638,0.082,0.09895,-0.081,0.034506,-0.006,0.071831,0.119
-0.030106,0.156725,-0.144669,0.024388,0.049263,-0.120306,0.100806,0.158538,-0.014538,0.158513,0.05935,-0.025125,0.107638,0.082,0.092869,-0.081,0.026413,-0.006,0.079938,0.119
-0.021375,0.158038,-0.1411,0.0297,0.055481,-0.120125,0.108156,0.156875,-0.005869,0.158994,0.05935,-0.025125,0.117381,0.097206,0.086044,-0.081,0.01845,-0.006,0.0879,0.119
-0.013594,0.158731,-0.13455,0.033019,0.064887,-0.119806,0.114669,0.154156,0.001069,0.1588,0.05935,-0.025125,0.124263,0.099375,0.08505,-0.075419,0.010344,-0.006,0.096006,0.119
-0.005631,0.158994,-0.127063,0.03465,0.070956,-0.119563,0.121381,0.149638,0.007838,0.158094,0.036606,0.002337,0.130294,0.096844,0.085,-0.067456,0.010344,-0.006,0.096444,0.119
0.001456,0.15885,-0.12,0.035275,0.0792,-0.119175,0.126219,0.144669,0.014525,0.156856,0.036606,0.002337,0.133569,0.090425,0.085,-0.05935,0.002231,-0.006,0.105275,0.119
0.008525,0.158344,-0.112763,0.035394,0.087581,-0.118719,0.130587,0.137838,0.022469,0.154644,0.026338,0.014775,0.133256,0.0867,0.085,-0.051244,-0.005875,-0.006,0.112225,0.119
0.015419,0.1575,-0.103506,0.035031,0.092788,-0.118394,0.133163,0.131244,0.028563,0.152344,0.019856,0.017987,0.133256,0.0867,0.085,-0.051244,-0.013981,-0.006,0.120331,0.119
0.022413,0.156288,-0.094706,0.034313,0.102169,-0.117688,0.134638,0.124031,0.035713,0.148844,0.0126,0.01575,0.133256,0.0867,0.085,-0.043138,-0.021944,-0.006,0.128731,0.119
0.031013,0.154288,-0.087513,0.033531,0.108369,-0.117119,0.134994,0.117675,0.041138,0.145513,0.009131,0.009881,0.133256,0.0867,0.085,-0.035169,-0.030056,-0.006,0.134281,0.116394
0.039463,0.15175,-0.081769,0.032806,0.117425,-0.116075,0.134356,0.109606,0.047256,0.1409,0.009194,0.005869,0.133256,0.0867,0.085,-0.027063,-0.038162,-0.006,0.135,0.109213
0.045994,0.149381,-0.074025,0.031713,0.124712,-0.1149,0.132794,0.102244,0.053838,0.1346,0.009194,0.005869,0.119506,0.053763,0.085,-0.018956,-0.046269,-0.006,0.135,0.1014
0.053319,0.146269,-0.065875,0.030444,0.130888,-0.11335,0.130425,0.095106,0.0586,0.128775,0.009194,0.005869,0.113988,0.040619,0.085,-0.01085,-0.054375,-0.006,0.135,0.093288
0.059688,0.143156,-0.059169,0.029331,0.133819,-0.108544,0.127238,0.087975,0.063313,0.121319,0.009194,0.005869,0.109981,0.035094,0.085,-0.002388,-0.06445,-0.005181,0.135,0.085181
0.065769,0.139794,-0.052744,0.028206,0.127719,-0.105588,0.124006,0.08215,0.066463,0.11465,0.009194,0.005869,0.102825,0.0334,0.085,0.005369,-0.065,0.000225,0.135,0.085181
0.071794,0.136056,-0.046194,0.027019,0.121088,-0.103519,0.120281,0.076463,0.0688,0.1078,0.019981,-0.028125,0.096825,0.036619,0.085,0.013331,-0.065,0.008331,0.135,0.069106
0.077619,0.132013,-0.039506,0.025775,0.113944,-0.101681,0.115906,0.070706,0.070338,0.100881,0.0244,-0.041975,0.094275,0.042944,0.085,0.021444,-0.065,0.016444,0.135,0.061
0.083125,0.127781,-0.032825,0.0245,0.107731,-0.10025,0.11115,0.065256,0.071113,0.093688,0.024338,-0.049463,0.094275,0.042944,0.085,0.02955,-0.065,0.02455,0.135,0.052894
0.088525,0.123181,-0.023731,0.022725,0.101225,-0.098863,0.105844,0.059919,0.071094,0.08645,0.019225,-0.054781,0.094275,0.042944,0.085,0.037656,-0.065,0.032656,0.135,0.052894
0.093681,0.118313,-0.016919,0.021381,0.093844,-0.097375,0.100113,0.054819,0.070275,0.079269,0.011231,-0.054906,0.094275,0.042944,0.085,0.045763,-0.065,0.038737,0.135,0.044788
0.098481,0.113294,-0.009963,0.019994,0.083463,-0.0954,0.093969,0.049988,0.068313,0.070963,0.010163,-0.054469,0.09695,0.078519,0.085,0.045763,-0.064394,0.043294,0.135,0.036681
0.103669,0.107263,-0.003006,0.0186,0.077625,-0.094325,0.087444,0.045438,0.065844,0.064163,0.010163,-0.054469,0.09695,0.078519,0.085,0.053725,-0.057225,0.044,0.135,0.028712
0.108513,0.100944,0.006219,0.016762,0.068931,-0.092763,0.082169,0.042138,0.0626,0.057537,0.010163,-0.054469,0.09715,0.099075,0.085,0.061838,-0.049406,0.044,0.135,0.020606
0.112981,0.094363,0.013175,0.015387,0.06295,-0.091713,0.074969,0.038112,0.057925,0.050225,0.010163,-0.054469,0.094938,0.10205,0.085,0.069944,-0.041294,0.044,0.135,0.0125
0.117006,0.087663,0.02,0.01405,0.056388,-0.090569,0.068875,0.035088,0.053275,0.044494,0.010163,-0.054469,0.090663,0.104806,0.085,0.07805,-0.033188,0.044,0.135,0.004387
0.120319,0.081394,0.026819,0.012737,0.049969,-0.089463,0.061056,0.031669,0.047969,0.039163,-0.02285,-0.040919,0.086163,0.107425,0.085,0.086163,-0.033188,0.044,0.135,-0.003719
0.123325,0.074969,0.035644,0.011081,0.043406,-0.088338,0.054975,0.029338,0.042275,0.034475,-0.036188,-0.035544,0.086163,0.107425,0.085,0.094156,-0.025219,0.044,0.135,-0.011681
0.125938,0.068531,0.042331,0.009869,0.036844,-0.087219,0.048669,0.0272,0.036025,0.030288,-0.044475,-0.036994,0.086163,0.107425,0.085,0.102231,-0.017119,0.044,0.135,-0.019787
0.128281,0.061844,0.04875,0.008744,0.026713,-0.085488,0.040181,0.02475,0.029394,0.026725,-0.048306,-0.042225,0.086163,0.107425,0.085,0.110338,-0.009012,0.044,0.135,-0.027894
0.130275,0.055037,0.056888,0.007394,0.019863,-0.084313,0.033575,0.023169,0.022438,0.023819,-0.049756,-0.048769,0.086163,0.107425,0.086025,0.119,-0.0009,0.044,0.135,-0.036006
0.1319,0.048281,0.065044,0.006137,0.012444,-0.083038,0.027044,0.021863,0.013725,0.0212,-0.050244,-0.051038,0.046913,0.129663,0.093844,0.119,0.007206,0.044,0.135,-0.036006
0.133212,0.041313,0.072781,0.005062,0.002031,-0.081231,0.018025,0.020469,0.004719,0.019587,-0.050244,-0.051038,0.041431,0.129213,0.099925,0.119,0.015169,0.044,0.135,-0.044119
0.134219,0.033706,0.080256,0.004156,-0.005088,-0.079975,0.008956,0.019538,-0.001306,0.019081,-0.050244,-0.051038,0.038688,0.127644,0.108031,0.119,0.023275,0.044,0.135,-0.052075
0.134794,0.026494,0.088756,0.003319,-0.012075,-0.078738,0.002169,0.019144,-0.010419,0.019181,-0.050244,-0.051038,0.033381,0.12345,0.116,0.119,0.031388,0.044,0.135,-0.060181
0.135,0.018537,0.096988,0.002781,-0.019056,-0.077475,-0.004775,0.019006,-0.018038,0.020063,-0.050244,-0.051038,0.032356,0.122644,0.124538,0.119,0.039494,0.044,0.135,-0.068294
0.134794,0.011456,0.104519,0.002594,-0.029313,-0.075581,-0.011581,0.019119,-0.023994,0.021269,-0.058713,-0.090519,0.032356,0.122644,0.1325,0.119,0.0476,0.044,0.135,-0.077125
0.134144,0.003519,0.112325,0.002862,-0.036131,-0.074288,-0.020688,0.019681,-0.031356,0.023431,-0.061519,-0.096744,0.032356,0.122644,0.134525,0.1171,0.0476,0.044,0.1309,-0.080431
0.1332,-0.003363,0.119794,0.003794,-0.04295,-0.072975,-0.02745,0.020394,-0.038331,0.026231,-0.0663,-0.099575,0.032356,0.122644,0.135,0.109256,0.055706,0.044,0.123363,-0.081
0.131894,-0.010338,0.127138,0.00595,-0.049763,-0.071619,-0.034181,0.021369,-0.045013,0.029694,-0.071875,-0.0999,0.004363,0.100531,0.135,0.101438,0.063675,0.044,0.1154,-0.081
0.130231,-0.017231,0.133363,0.010737,-0.056425,-0.070256,-0.043138,0.023069,-0.051325,0.033781,-0.077806,-0.099894,-0.001631,0.095637,0.135,0.093331,0.071781,0.044,0.107288,-0.081
0.128269,-0.023894,0.1348,0.018506,-0.06295,-0.068888,-0.049619,0.024606,-0.0571,0.038381,-0.077806,-0.099894,-0.003794,0.091931,0.135,0.085219,0.079888,0.044,0.099181,-0.081
0.125919,-0.030581,0.131438,0.026925,-0.072163,-0.066869,-0.056031,0.026388,-0.065344,0.0469,-0.077806,-0.099894,-0.004237,0.089744,0.135,0.077119,0.088,0.044,0.091075,-0.081
0.123244,-0.03715,0.12675,0.033525,-0.081163,-0.064781,-0.062369,0.028419,-0.069731,0.052825,-0.077806,-0.099894,-0.004394,0.083413,0.135,0.077119,0.096538,0.044,0.083113,-0.081
0.1203,-0.043444,0.119706,0.041194,-0.089875,-0.062631,-0.070644,0.0315,-0.074137,0.060469,-0.077806,-0.099894,-0.004444,0.0811,0.135,0.069006,0.105225,0.044,0.075,-0.081
0.11655,-0.050463,0.1143,0.046219,-0.09785,-0.060519,-0.076637,0.034056,-0.077012,0.067113,-0.113481,-0.099881,-0.004444,0.0811,0.135,0.061044,0.112175,0.044,0.066894,-0.081
0.112406,-0.057262,0.108213,0.05135,-0.1055,-0.058325,-0.083938,0.037575,-0.078794,0.072619,-0.121756,-0.099431,-0.004444,0.0811,0.135,0.052938,0.120288,0.044,0.066894,-0.081
0.107875,-0.063806,0.101575,0.056481,-0.112406,-0.056169,-0.089406,0.040531,-0.080344,0.079681,-0.127269,-0.095206,-0.004444,0.0811,0.135,0.044825,0.128394,0.044,0.058788,-0.081
0.102531,-0.070638,0.095463,0.060875,-0.118831,-0.053938,-0.096463,0.0448,-0.081169,0.088175,-0.128694,-0.088388,-0.004444,0.0811,0.135,0.036713,0.135,0.042513,0.050681,-0.081
0.097856,-0.075975,0.089344,0.065,-0.126231,-0.051,-0.1015,0.0482,-0.081006,0.095413,-0.125481,-0.0824,-0.005325,0.040413,0.135,0.028613,0.135,0.032669,0.042575,-0.081
0.092913,-0.081056,0.084469,0.068125,-0.132369,-0.048081,-0.107869,0.052981,-0.079738,0.103994,-0.125481,-0.0824,-0.0078,0.032763,0.135,0.02065,0.135,0.024556,0.034488,-0.081
0.087838,-0.085794,0.077788,0.072175,-0.138519,-0.044281,-0.113819,0.058044,-0.077869,0.110831,-0.125481,-0.0824,-0.013281,0.029531,0.135,0.012544,0.135,0.018481,0.0265,-0.081
0.081725,-0.0909,0.070881,0.076131,-0.144063,-0.038269,-0.117919,0.061925,-0.075131,0.117694,-0.125481,-0.0824,-0.018781,0.029394,0.135,0.004431,0.135,0.010375,0.018388,-0.081
0.07605,-0.095144,0.065413,0.079106,-0.144438,-0.031688,-0.122988,0.067281,-0.070887,0.125419,-0.125481,-0.0824,-0.024425,0.029538,0.135,0.004431,0.135,0.002412,0.010281,-0.081
0.070169,-0.099106,0.058213,0.082813,-0.140581,-0.026331,-0.128488,0.074,-0.066575,0.131406,-0.1007,-0.056725,-0.024425,0.029538,0.135,-0.003675,0.135,-0.004394,0.002175,-0.081
0.063463,-0.103113,0.050644,0.086456,-0.133725,-0.021263,-0.132388,0.079575,-0.0605,0.137994,,,,,0.135,-0.011781,0.13155,-0.005756,-0.005788,-0.081
0.056413,-0.106806,,,-0.12725,-0.017731,-0.136631,0.086806,-0.054669,0.142975,,,,,0.135,-0.019888,0.123462,-0.006,-0.013894,-0.081
0.049163,-0.110094,,,,,-0.139938,0.093887,-0.049575,0.146538,,,,,0.135,-0.027856,0.115356,-0.006,-0.022125,-0.081
0.040919,-0.11325,,,,,-0.142469,0.101119,,,,,,,,,,,,


==> figures/pcamera.csv <==
t,s,d,theta
0,5.685408481,0.213165912,152.2751381
0.025,5.69121426,0.212678918,152.5598644
0.05,5.696619784,0.212938427,152.8417262
0.075,5.701630807,0.213198453,153.1206162
0.1,5.706253038,0.213459027,153.3964207
0.125,5.710492135,0.213720181,153.6690202
0.15,5.714353708,0.213981949,153.9382889
0.175,5.717843319,0.214244362,154.2040943
0.2,5.720966486,0.214507451,154.4662973
0.225,5.723728679,0.214771247,154.7247522
0.25,5.726135323,0.215035782,154.9793062
0.275,5.728191797,0.215301085,155.2297994
0.3,5.729903437,0.215567188,155.4760647
0.325,5.731275533,0.21583412,155.7179279
0.35,5.732313332,0.21610191,155.9552071
0.375,5.733022037,0.216370589,156.1877136
0.4,5.733406808,0.216640186,156.4152506
0.425,5.73347276,0.216910729,156.6376145
0.45,5.733224965,0.217182246,156.8545941
0.475,5.732668453,0.217454767,157.0659712
0.5,5.731808211,0.217728318,157.2715204
0.525,5.730649179,0.218002928,157.4710096
0.55,5.729196258,0.218278623,157.6642002
0.575,5.727454302,0.21855543,157.8508475
0.6,5.725428124,0.218833377,158.030701
0.625,5.72312249,0.219112488,158.2035047
0.65,5.720542124,0.21939279,158.3689985
0.675,5.717691705,0.219674308,158.5269177
0.7,5.714575865,0.219957066,158.6769946
0.725,5.711199192,0.22024109,158.8189591
0.75,5.707566229,0.220526402,158.9525394
0.775,5.70368147,0.220813027,159.077463
0.8,5.699549364,0.221100987,159.1934581
0.825,5.69517431,0.221390304,159.3002545
0.85,5.69056066,0.221681001,159.3975845
0.875,5.685712717,0.221973099,159.4851849
0.9,5.680634731,0.222266618,159.5627976
0.925,5.675330905,0.222561578,159.6301711
0.95,5.669805388,0.222857998,159.6870621
0.975,5.664062275,0.223155898,159.7332363
1,5.658105608,0.223455294,159.7684705
1.025,5.651939374,0.223756204,159.7925531
1.05,5.645567503,0.224058644,159.8052858
1.075,5.638993868,0.224362629,159.8064844
1.1,5.632222282,0.224668173,159.7959802
1.125,5.625256497,0.224975291,159.7736206
1.15,5.618100205,0.225283994,159.7392703
1.175,5.610757033,0.225594295,159.6928113
1.2,5.603230542,0.225906203,159.6341441
1.225,5.595524229,0.226219727,159.5631878
1.25,5.587641518,0.226534876,159.4798799
1.275,5.57959575,0.226851657,159.384177
1.3,5.57152838,0.227170074,159.2760543
1.325,5.563440113,0.227490127,159.1555085
1.35,5.555331521,0.22781181,159.0225553
1.375,5.547203044,0.228133733,158.877229
1.4,5.539054986,0.228452843,158.7195814
1.425,5.530887525,0.228767584,158.5496811
1.45,5.522700704,0.229078164,158.3676124
1.475,5.514494438,0.229384779,158.1734743
1.5,5.506268513,0.229687774,157.9673795
1.525,5.498022589,0.229989147,157.7494526
1.55,5.489756198,0.230291096,157.5198298
1.575,5.481468747,0.230594061,157.2786569
1.6,5.47315952,0.230898024,157.0260884
1.625,5.46482768,0.231202967,156.7622864
1.65,5.456472268,0.231508867,156.4874193
1.675,5.448092207,0.231815702,156.2016606
1.7,5.439686304,0.232123447,155.9051881
1.725,5.431253249,0.232288232,155.5763555
1.75,5.422791622,0.232312151,155.2042542
1.775,5.414299892,0.232341179,154.7903653
1.8,5.405776418,0.232375357,154.336279
1.825,5.397219458,0.232414703,153.8436612
1.85,5.388627164,0.232459218,153.3142231
1.875,5.37999759,0.232508878,152.7496929
1.9,5.371328694,0.23256364,152.1517924
1.925,5.362618341,0.232623188,151.5222168
1.95,5.353864305,0.232685675,150.8626188
1.975,5.345064277,0.232749263,150.174596
2,5.336215865,0.232813647,149.4596815
2.025,5.327316601,0.23287878,148.7193383
2.05,5.318363942,0.232944614,147.9549544
2.075,5.30935528,0.233011103,147.1678417
2.1,5.300287939,0.233078203,146.3592354
2.125,5.291161746,0.233145852,145.5302508
2.15,5.28200447,0.23321381,144.6814531
2.175,5.272813191,0.2332824,143.8138884
2.2,5.263584792,0.233352808,142.9285357
2.225,5.254315974,0.233425571,142.0263092
2.25,5.245003264,0.233500438,141.1080629
2.275,5.235774674,0.233577088,140.1752178
2.3,5.226706275,0.233655149,139.2290289
2.325,5.217792995,0.233734287,138.2703667
2.35,5.209035063,0.233814524,137.3003765
2.375,5.20042323,0.233895906,136.3198858
2.4,5.191946841,0.233978127,135.3296345
2.425,5.183595067,0.234060831,134.3303251
2.45,5.17535692,0.234143668,133.3226255
2.475,5.167221278,0.234226293,132.3071717
2.5,5.159176904,0.234308372,131.2845701
2.525,5.151212464,0.234389581,130.2553995
2.55,5.143316551,0.234469612,129.2202135
2.575,5.135477704,0.23454817,128.1795422
2.6,5.12768443,0.234624977,127.1338938
2.625,5.119910808,0.234699938,126.0839674
2.65,5.112138301,0.234773064,125.030322
2.675,5.104355731,0.234844237,123.9733894
2.7,5.096552068,0.234913284,122.9135859
2.725,5.08871645,0.234980059,121.8513134
2.75,5.080838196,0.235044446,120.7869603
2.775,5.072906818,0.235106357,119.720903
2.8,5.064912039,0.235165736,118.6535065
2.825,5.056843804,0.235222559,117.5851255
2.85,5.048692289,0.235276833,116.5161049
2.875,5.040447919,0.2353286,115.4467811
2.9,5.032101369,0.235377938,114.3774822
2.925,5.023643583,0.235424957,113.3085293
2.95,5.015065776,0.235469804,112.2402365
2.975,5.006359444,0.235512662,111.1729117
3,4.997516373,0.235553748,110.1068578
3.025,4.988528644,0.235593315,109.0423723
3.05,4.979388637,0.235631655,107.9797486
3.075,4.970089038,0.235669089,106.9192761
3.1,4.960622844,0.235705979,105.861241
3.125,4.950983362,0.235742717,104.8059265
3.15,4.941164217,0.23577973,103.7536136
3.175,4.931159348,0.235817478,102.7045811
3.2,4.920963015,0.235856451,101.6591068
3.225,4.910569796,0.235897169,100.6174672
3.25,4.899974586,0.235940183,99.57993838
3.275,4.889172599,0.235985662,98.54679631
3.3,4.878159366,0.236031796,97.51831731
3.325,4.866930728,0.236076629,96.49477853
3.35,4.855482842,0.236119859,95.47645843
3.375,4.84381217,0.236161398,94.46363705
3.4,4.831915479,0.236201154,93.45659648
3.425,4.819789834,0.236239035,92.45562142
3.45,4.807432598,0.236274941,91.4609996
3.475,4.79484142,0.236308771,90.47302196
3.5,4.782014236,0.236340449,89.49198343
3.525,4.768949259,0.236372926,88.51818307
3.55,4.755646772,0.236411433,87.55193011
3.575,4.742124097,0.23645816,86.59359297
3.6,4.728377904,0.236513393,85.6434839
3.625,4.714405074,0.236577842,84.70192033
3.65,4.700202699,0.236652218,83.7692246
3.675,4.685767055,0.236703175,82.84979274
3.7,4.67109466,0.236674616,81.93923914
3.725,4.656185166,0.236594083,81.02812226
3.75,4.64103847,0.236496341,80.11579158
3.775,4.62565471,0.236343043,79.19713011
3.8,4.610034263,0.236118201,78.26701074
3.825,4.594177736,0.235858602,77.32710474
3.85,4.578085962,0.235593809,76.3775193
3.875,4.561759997,0.235323732,75.41835389
3.9,4.54520111,0.235048284,74.44970058
3.925,4.528410778,0.234767371,73.47164418
3.95,4.511390677,0.2344809,72.4842622
3.975,4.494142678,0.234188773,71.48762522
4,4.476668833,0.23389089,70.48179709
4.025,4.458971374,0.23358715,69.46683503
4.05,4.441052697,0.233277448,68.44279004
4.075,4.422915355,0.232961677,67.4097071
4.1,4.404542604,0.232640259,66.36789143
4.125,4.385934827,0.232313698,65.31740323
4.15,4.367096589,0.231981937,64.25824165
4.175,4.348032405,0.231644803,63.19040417
4.2,4.328746742,0.231302128,62.11388695
4.225,4.309244019,0.230953746,61.02868501
4.25,4.289528606,0.230599492,59.93479284
4.275,4.269604824,0.230239202,58.83220444
4.3,4.24947694,0.229872713,57.72091417
4.325,4.229149168,0.229499865,56.60091747
4.35,4.208643822,0.22912511,55.48331762
4.375,4.188036415,0.228762771,54.41095687
4.4,4.16732528,0.228418962,53.37652467
4.425,4.146510149,0.228082597,52.37374456
4.45,4.125591867,0.227745364,51.39723102
4.475,4.104572176,0.227405887,50.4423652
4.5,4.083453527,0.227063283,49.50518768
4.525,4.062238937,0.226717164,48.58230551
4.55,4.040931864,0.226373646,47.67081261
4.575,4.019651232,0.226041965,46.76374414
4.6,3.998286753,0.22572401,45.86179992
4.625,3.97684203,0.225418483,44.96347313
4.65,3.955320793,0.225125345,44.06748166
4.675,3.93372686,0.22484466,43.17273557
4.7,3.912064109,0.224576574,42.27830884
4.725,3.890336453,0.224321304,41.38341562
4.75,3.86854782,0.224079127,40.48738943
4.775,3.846702132,0.223850369,39.58966556
4.8,3.824803297,0.223635395,38.68976594
4.825,3.80285519,0.223434608,37.78728641
4.85,3.780861649,0.222161913,36.88188553
4.875,3.758826459,0.219628197,35.97327524
4.9,3.736753352,0.216917968,35.06121293
4.925,3.714645998,0.214226806,34.14549463
4.95,3.692507997,0.211563473,33.22594914
4.975,3.670342878,0.208928948,32.30243352
5,3.648154096,0.206324169,31.37482846
5.025,3.625941822,0.203750115,30.44308447
5.05,3.603700108,0.201207957,29.5072612
5.075,3.581431942,0.198698827,28.56729486
5.1,3.559140225,0.196223669,27.62313545
5.125,3.536827767,0.193783417,26.67474537
5.15,3.514497287,0.191378989,25.72209862
5.175,3.492151413,0.18901129,24.76518035
5.2,3.469792678,0.186681211,23.80398707
5.225,3.447423517,0.184389627,22.83852708
5.25,3.425046275,0.182137398,21.86882154
5.275,3.402663194,0.179925363,20.89490642
5.3,3.380276424,0.177753937,19.916835
5.325,3.357888014,0.175614867,18.93468166
5.35,3.335499916,0.173496433,17.94854741
5.375,3.313113985,0.171395067,16.95856712
5.4,3.290731976,0.169311428,15.96492024
5.425,3.268355545,0.167255739,14.96784558
5.45,3.245986252,0.165240342,13.9676632
5.475,3.223625559,0.163268444,12.96480649
5.5,3.201274827,0.161340676,11.95987073
5.525,3.178935325,0.159457636,10.95368874
5.55,3.156608221,0.157619876,9.947452661
5.575,3.13429459,0.155827908,8.942917062
5.6,3.111995412,0.154082192,7.942753763
5.625,3.089711573,0.152383141,6.951201505
5.65,3.067443866,0.150731109,5.975327496
5.675,3.045192992,0.149126392,5.027626859
5.7,3.022959565,0.147569223,4.131693944
5.725,3.000744108,0.145976958,3.349157306
5.75,2.978547061,0.144044694,2.718709654
5.775,2.956368776,0.141650791,2.172063113
5.8,2.934209526,0.138965981,1.680720877
5.825,2.912069503,0.136071144,1.307354571
5.85,2.889948823,0.132980799,1.122396021
5.875,2.867847526,0.129740459,1.048555669
5.9,2.845765582,0.126436508,1.027107963
5.925,2.823702893,0.122853884,1.024587865
5.95,2.801659297,0.118754708,1.025885156
5.975,2.779634569,0.114399811,1.025435843
6,2.757628429,0.11003312,1.021817671
6.025,2.735640544,0.105663201,1.015169296
6.05,2.713670532,0.10129615,1.006093414
6.075,2.691717968,0.096936371,0.995231736
6.1,2.669782387,0.092593529,0.983125479
6.125,2.647863294,0.08828761,0.97018872
6.15,2.625962002,0.084028992,0.95672461
6.175,2.604086364,0.079796811,0.943013956
6.2,2.582237509,0.075577031,0.929142989
6.225,2.560416705,0.071372321,0.915194729
6.25,2.538623894,0.067180825,0.901245038
6.275,2.516859054,0.063003534,0.887339234
6.3,2.495122208,0.05884143,0.873502645
6.325,2.473413438,0.054695509,0.859747587
6.35,2.451732889,0.050566803,0.846077785
6.375,2.430080788,0.046456393,0.832491291
6.4,2.408457449,0.042365421,0.818982548
6.425,2.386863294,0.038295099,0.805543304
6.45,2.365298859,0.034246718,0.792163591
6.475,2.343764813,0.030227923,0.778832063
6.5,2.322261972,0.026237954,0.765536117
6.525,2.300791315,0.022261178,0.752262229
6.55,2.279354,0.018303,0.738995675
6.575,2.257951382,0.014377689,0.725720927
6.6,2.236585033,0.010487252,0.712421428
6.625,2.215256756,0.006633842,0.699079416
6.65,2.193968612,0.002819767,0.685676211
6.675,2.172722938,-0.00095249,0.672191819
6.7,2.151522365,-0.00468027,0.65860521
6.725,2.130369846,-0.008360717,0.644893984
6.75,2.109268678,-0.011994435,0.631034647
6.775,2.088222524,-0.015587739,0.617002392
6.8,2.067235438,-0.019135687,0.602771092
6.825,2.046311894,-0.022627141,0.588313473
6.85,2.025456807,-0.026058032,0.573601002
6.875,2.004675561,-0.029424003,0.558603886
6.9,1.983974038,-0.032722514,0.543291414
6.925,1.963358638,-0.035964796,0.527631901
6.95,1.942810257,-0.039097216,0.507697435
6.975,1.922321869,-0.042042087,0.482633563
7,1.901891977,-0.044785674,0.453202376
7.025,1.881543279,-0.047324672,0.419398948
7.05,1.861294759,-0.049658397,0.382141443
7.075,1.841143218,-0.051775578,0.343504255
7.1,1.821085623,-0.05366716,0.304941838
7.125,1.801119241,-0.055336366,0.26755049
7.15,1.781241742,-0.056517065,0.232240125
7.175,1.761451276,-0.056784953,0.199862274
7.2,1.741746519,-0.056239968,0.171315734
7.225,1.72212669,-0.055498081,0.147619914
7.25,1.702606966,-0.054912464,0.130391298
7.275,1.683290233,-0.054476497,0.117321613
7.3,1.664209005,-0.054189335,0.113997024
7.325,1.645338114,-0.054047447,0.119522229
7.35,1.626654898,-0.054039422,0.129569161
7.375,1.60813915,-0.05415205,0.140786417
7.4,1.589772969,-0.054372006,0.151504511
7.425,1.573245027,-0.054686882,0.161091701
7.45,1.560649913,-0.055086307,0.170251522
7.475,1.548081429,-0.055563321,0.180393336
7.5,1.535539084,-0.056112205,0.189691755
7.525,1.523022107,-0.056292258,0.197592673
7.55,1.510529408,-0.055892436,0.204046413
7.575,1.498059531,-0.055297286,0.209164761
7.6,1.485610587,-0.054667292,0.213081215
7.625,1.473180178,-0.054007206,0.215901829
7.65,1.460765289,-0.05332315,0.217692036
7.675,1.44835609,-0.052616746,0.219004969
7.7,1.435936788,-0.051887003,0.2214142
7.725,1.423495867,-0.051158657,0.225167991
7.75,1.411022112,-0.050454031,0.228804441
7.775,1.398503556,-0.049772423,0.231369115
7.8,1.385926712,-0.049121418,0.232514687
7.825,1.373271369,-0.048523225,0.231187945
7.85,1.360518982,-0.048006398,0.225249867
7.875,1.3476532,-0.047588919,0.21416422
7.9,1.334659454,-0.047282247,0.198265039
7.925,1.321524901,-0.047133705,0.17906138
7.95,1.308226081,-0.047163696,0.163059124
7.975,1.294775345,-0.047332765,0.149357638
8,1.281184027,-0.047616487,0.137780393
8.025,1.267462478,-0.048015585,0.128274219
8.05,1.253620146,-0.048595094,0.120750938
8.075,1.239665652,-0.049348174,0.115055965
8.1,1.225606894,-0.05021829,0.110980286
8.125,1.211451134,-0.051258654,0.108286525
8.15,1.197205094,-0.052487617,0.106736616
8.175,1.182875047,-0.053887206,0.106113181
8.2,1.1684669,-0.055509401,0.106232643
8.225,1.153986265,-0.056742583,0.106950731
8.25,1.139438536,-0.056323019,0.108161849
8.275,1.124828943,-0.054714952,0.109795066
8.3,1.110127741,-0.052985393,0.118056546
8.325,1.095332147,-0.051130799,0.129010011
8.35,1.080441932,-0.049152775,0.141306319
8.375,1.06545691,-0.047052298,0.154649248
8.4,1.050376939,-0.044841169,0.168960992
8.425,1.03520189,-0.042603348,0.184212845
8.45,1.01993161,-0.040319259,0.20039077
8.475,1.004565874,-0.037897505,0.21748749
8.5,0.989104318,-0.03534188,0.235498824
8.525,0.973516397,-0.032721972,0.222248484
8.55,0.957792392,-0.030177309,0.202597174
8.575,0.941928239,-0.027663133,0.187140832
8.6,0.925917898,-0.025060218,0.177094473
8.625,0.909753738,-0.022524718,0.171576029
8.65,0.893426791,-0.020183368,0.169272509
8.675,0.876926913,-0.017870951,0.169011469
8.7,0.86024286,-0.015462356,0.169979081
8.725,0.843362319,-0.013094275,0.171700876
8.75,0.826271904,-0.010908709,0.173956898
8.775,0.808957129,-0.008938913,0.176704231
8.8,0.791402372,-0.007431932,0.180023205
8.825,0.773590831,-0.006314387,0.184084216
8.85,0.755504491,-0.005283108,0.189126876
8.875,0.737124092,-0.004303444,0.195447232
8.9,0.718429123,-0.003305896,0.203388027
8.925,0.699397831,-0.002260507,0.213330738
8.95,0.680007277,-0.001182287,0.225689841
8.975,0.660233431,-0.000279599,0.240909781
9,0.640051337,5.53E-04,0.259466856
9.025,0.619435368,0.001505804,0.281876272
9.05,0.598359598,0.002449694,0.308700729
9.075,0.576798353,0.00330465,0.340554496
9.1,0.554726992,0.004062895,0.378087708
9.125,0.532123057,0.004808732,0.421928156
9.15,0.508967939,0.00573524,0.47254555
9.175,0.485249315,0.006924976,0.529993405
9.2,0.461676469,0.00819213,0.590009486
9.225,0.439303536,0.007403985,0.827157397
9.25,0.417966071,0.004507506,0.476626787
9.275,0.397526425,0.001466322,0.875197798
9.3,0.37787284,-1.78E-03,0.468681006
9.325,0.358992993,-0.005207597,1.160594437
9.35,0.340902356,-0.008927788,0.778610386
9.375,0.323555864,-0.012675941,2.04621497
9.4,0.306871728,-0.017321435,2.258217305
9.425,0.290897076,-0.021581589,4.11827504
9.45,0.275681684,-0.026364027,1.502482149
9.475,0.26125953,-0.03194954,2.196806129
9.5,0.247705771,-0.037223437,2.471454422
9.525,0.235061234,-0.040984586,4.268270953
9.55,0.223322415,-0.043668074,7.822470645
9.575,0.212364555,-0.041125867,12.65072351
9.6,0.202069656,-0.035905242,15.11841256
9.625,0.192330237,-0.036017253,17.2362542
9.65,0.183051433,-0.036824248,19.00438594
9.675,0.174161844,-0.036440777,20.25562576
9.7,0.165621028,-0.032284395,21.67220272
9.725,0.1574108,-0.028363132,22.65435647
9.75,0.149521478,-0.028590798,24.03746811
9.775,0.141944236,-0.029486249,25.4776895
9.8,0.134671349,-0.030514275,27.47601298
9.825,0.127784689,-0.03876094,28.90875308
9.85,0.121233638,-0.04839464,30.80840227
9.875,0.114999576,-0.044093181,32.78235722
9.9,0.109069724,-0.042577543,34.59872227
9.925,0.103432579,-0.040365426,36.49009966
9.95,0.09807676,-0.044609885,38.10749173
9.975,0.092990784,-0.045182544,39.94148423
10,0.088163086,-0.041731352,41.41525833
10.025,0.083582118,-0.041960135,43.08357616
10.05,0.079236451,-0.040771223,44.50224167
10.075,0.075114876,-0.040993287,46.00743133
10.1,0.071206476,-0.038919712,47.32105486
10.125,0.067500686,-0.039137441,48.677165
10.15,0.063987326,-0.03761494,49.89327528
10.175,0.060656629,-0.036455991,51.10459276
10.2,0.05749925,-0.035306242,52.22804056
10.225,0.054506268,-0.036174715,53.30369364
10.25,0.051669187,-0.035284681,54.33876841
10.275,0.048979918,-0.035964912,55.28991803
10.3,0.046430778,-0.032163488,56.24117622
10.325,0.044014469,-0.032709016,57.07951328
10.35,0.041724064,-0.028205265,57.95196215
10.375,0.039552994,-0.028652237,58.68890594
10.4,0.03749503,-0.024683691,59.48791082
10.425,0.035544264,-0.025056809,60.13419807
10.45,0.033695099,-0.025457535,60.8653036
10.475,0.031942231,-0.02577393,61.43080091
10.5,0.03028063,-0.026118847,62.09955332
10.525,0.028705533,-0.026390613,62.59319725
10.55,0.027212425,-0.026690429,63.20500085
10.575,0.02579703,-0.026926271,63.6348101
10.6,0.024455292,-0.027918836,64.18369215
10.625,0.023183373,-0.028861414,64.57112944
10.65,0.021977632,-0.029090758,65.07000212
10.675,0.02083462,-0.029269848,65.40658292
10.7,0.019751069,-0.029472851,65.86355278
10.725,0.018723881,-0.01561642,66.1549707


==> figures/proposed.csv <==
t,s,d,theta
0,5.632613282,0.21384124,150.9491926
0.025,5.582940043,0.213557864,149.8998322
0.05,5.565214031,0.213277441,148.8387351
0.075,5.572411139,0.213025932,147.7718276
0.1,5.577545114,0.212898895,146.7038592
0.125,5.580488133,0.212901094,145.6344269
0.15,5.581096928,0.213009859,144.563102
0.175,5.57921113,0.21313101,143.4894261
0.2,5.574651366,0.213251226,142.4129069
0.225,5.568944601,0.21337012,141.3330119
0.25,5.56247513,0.213487308,140.2495001
0.275,5.555244774,0.213602368,139.1622026
0.3,5.547254944,0.21371487,138.070949
0.325,5.538506634,0.213824384,136.9755673
0.35,5.529000415,0.213930481,135.8758835
0.375,5.518736428,0.214032734,134.7717219
0.4,5.507714372,0.214130719,133.662904
0.425,5.495933498,0.214224015,132.5492491
0.45,5.483392596,0.214312208,131.4305739
0.475,5.470089983,0.214394891,130.3066921
0.5,5.456023489,0.214471662,129.1774139
0.525,5.441190443,0.214542133,128.0425467
0.55,5.425587661,0.214605923,126.9018937
0.575,5.409211422,0.214662667,125.7552544
0.6,5.392057457,0.214712013,124.6024241
0.625,5.374120926,0.214753625,123.4431936
0.65,5.355396399,0.214787188,122.2773487
0.675,5.395337986,0.214812406,121.1046702
0.7,5.453458915,0.214827272,119.9379588
0.725,5.511705219,0.214830872,118.7810327
0.75,5.570025014,0.21482358,117.6337503
0.775,5.628366518,0.214805946,116.4959635
0.8,5.686677936,0.214778614,115.3675187
0.825,5.744907349,0.214742309,114.2482573
0.85,5.803002602,0.214697827,113.1380161
0.875,5.860911193,0.214646031,112.0366277
0.9,5.918580169,0.214587835,110.9439209
0.925,5.975956018,0.214524202,109.859721
0.95,6.032984565,0.214456131,108.7838501
0.975,6.089610869,0.21438465,107.7161271
1,6.145779125,0.21431081,106.6563684
1.025,6.201432564,0.214235675,105.6043875
1.05,6.256513354,0.214160317,104.5599954
1.075,6.310962508,0.214085808,103.5230007
1.1,6.362941285,0.214013214,102.4932094
1.125,6.416088894,0.213943587,101.4701391
1.15,6.46841988,0.213877947,100.4539039
1.175,6.519869669,0.213817323,99.44430168
1.2,6.568556261,0.213762694,98.44112831
1.225,6.616674116,0.213714071,97.4439008
1.25,6.662973609,0.213671421,96.45248344
1.275,6.707248434,0.213629579,95.46656022
1.3,6.749696625,0.213582385,94.48579575
1.325,6.790335435,0.213529652,93.50989459
1.35,6.828786848,0.213471184,92.53857332
1.375,6.866183252,0.213406762,91.5715038
1.4,6.902539507,0.213336146,90.60852628
1.425,6.937839103,0.213259086,89.64948814
1.45,6.972065545,0.213175308,88.69423856
1.475,7.005202364,0.213084518,87.74262904
1.5,7.03723312,0.212986397,86.79451285
1.525,7.068141407,0.212880598,85.84974519
1.55,7.097910859,0.212766744,84.90818277
1.575,7.126525151,0.212644428,83.9696839
1.6,7.153968003,0.212513205,83.03410838
1.625,7.18022318,0.212372593,82.10131732
1.65,7.205274495,0.212222066,81.17117303
1.675,7.229105809,0.21206105,80.24353894
1.7,7.251701026,0.21188892,79.31827946
1.725,7.273044096,0.211704994,78.39526002
1.75,7.293119008,0.211508525,77.47434672
1.775,7.311909786,0.211314649,76.55540645
1.8,7.329400485,0.211138401,75.6383067
1.825,7.345575184,0.210975246,74.72291545
1.85,7.360417975,0.210829718,73.80910109
1.875,7.373882794,0.210703183,72.89896025
1.9,7.385959148,0.210596426,71.99256146
1.925,7.396639669,0.210509692,71.08976113
1.95,7.405916652,0.210339098,70.19041677
1.975,7.413782055,0.210065687,69.29438662
2,7.420227481,0.209771765,68.40152968
2.025,7.425244173,0.209455567,67.51183267
2.05,7.428822999,0.209111056,66.62524022
2.075,7.430954441,0.208731381,65.74151228
2.1,7.43162858,0.208314802,64.86041021
2.125,7.430835082,0.207904493,63.98169725
2.15,7.428563176,0.207529249,63.10513867
2.175,7.424801645,0.207189573,62.23050214
2.2,7.419538796,0.206885959,61.35755761
2.225,7.412762448,0.206618888,60.48607744
2.25,7.4044599,0.206388837,59.61583659
2.275,7.394617913,0.20619627,58.74661215
2.3,7.383222681,0.206041647,57.87818373
2.325,7.370259799,0.205925418,57.01033268
2.35,7.355714235,0.205848027,56.14284225
2.375,7.339570295,0.205809908,55.27549701
2.4,7.321811583,0.205803563,54.40808261
2.425,7.30242097,0.205786197,53.5403854
2.45,7.281380539,0.205752038,52.67219177
2.475,7.258599471,0.20570192,51.80218864
2.5,7.234064805,0.205644363,50.93133185
2.525,7.207757624,0.205626098,50.05940288
2.55,7.179658084,0.205647672,49.18618075
2.575,7.149745353,0.205709621,48.31144097
2.6,7.117997549,0.205812479,47.43495511
2.625,7.084391667,0.205956776,46.55648978
2.65,7.048903508,0.206143033,45.67580579
2.675,7.011507591,0.206371769,44.79265734
2.7,6.972177063,0.206643495,43.90679089
2.725,6.930883603,0.206958719,43.01794438
2.75,6.887597307,0.207317943,42.12584575
2.775,6.842286577,0.207721668,41.23021203
2.8,6.794917982,0.208170388,40.33074798
2.825,6.745456116,0.208664595,39.42714465
2.85,6.693863438,0.209181397,38.51907809
2.875,6.640100099,0.209699174,37.60620739
2.9,6.584123739,0.210218931,36.68817326
2.925,6.525889277,0.210741674,35.76459587
2.95,6.465348662,0.21105977,34.83507273
2.975,6.402450611,0.211092122,33.89917624
3,6.337140297,0.211128651,32.95645141
3.025,6.269359017,0.211164545,32.00641225
3.05,6.19904381,0.211200047,31.04853922
3.075,6.126127019,0.211235386,30.08227481
3.1,6.050535812,0.211270789,29.10701967
3.125,5.972191622,0.21130647,28.1221276
3.15,5.891009518,0.211342641,27.12690024
3.175,5.80689748,0.211385247,26.12058042
3.2,5.719755574,0.211452311,25.10234496
3.225,5.629474988,0.21154616,24.07129599
3.25,5.68328041,0.211668013,23.02645116
3.275,5.737780044,0.211819161,21.99421044
3.3,5.788962965,0.21199594,20.97438497
3.325,5.836931425,0.212197404,19.96608815
3.35,5.881778777,0.212422747,18.96849504
3.375,5.923590362,0.212671203,17.98083571
3.4,5.962444264,0.212942038,17.0023889
3.425,5.998411966,0.213234556,16.03247676
3.45,6.031558924,0.213548089,15.07046044
3.475,6.061945057,0.213882,14.11573564
3.5,6.089625182,0.214235677,13.16772928
3.525,6.11464939,0.214608539,12.2258966
3.55,6.137063377,0.215000024,11.29904281
3.575,6.15690873,0.215398662,10.44886212
3.6,6.17422318,0.215742973,9.668555414
3.625,6.189040825,0.216036078,8.951991006
3.65,6.201392316,0.216282883,8.293631606
3.675,6.211305028,0.216487817,7.688469619
3.7,6.218803199,0.21665487,7.131970543
3.725,6.223908055,0.216787633,6.620022889
3.75,6.226637914,0.216889343,6.148894239
3.775,6.227008268,0.216962909,5.715191881
3.8,6.225031856,0.217010952,5.315828832
3.825,6.220718713,0.217035828,4.942762082
3.85,6.214076215,0.217042957,4.570618425
3.875,6.205109098,0.217048481,4.199191537
3.9,6.193819472,0.217052438,3.828277161
3.925,6.180206817,0.217054867,3.457672067
3.95,6.164267969,0.217055801,3.087173429
3.975,6.146128448,0.217053372,2.732621696
4,6.125972497,0.217042363,2.404080415
4.025,6.103917588,0.217020307,2.099838159
4.05,6.080067373,0.216987778,1.818327316
4.075,6.054513276,0.216945286,1.558111023
4.1,6.027335883,0.216893283,1.317872967
4.125,5.998606149,0.21683217,1.096409706
4.15,5.968386453,0.216762302,0.892627351
4.175,5.93673152,0.216683988,0.705546658
4.2,5.903689242,0.2165975,0.53432899
4.225,5.869301385,0.216503074,0.378372683
4.25,5.833604228,0.21640091,0.237723631
4.275,5.796629119,0.216291176,0.11592999
4.3,5.758402976,0.216174011,0.060802511
4.325,5.71894875,0.216049586,0.136520318
4.35,5.67828575,0.215918385,0.225837507
4.375,5.636430074,0.215780019,0.307783765
4.4,5.593394897,0.215635182,0.380527119
4.425,5.549190765,0.215487314,0.443950167
4.45,5.503825856,0.21533719,0.498261468
4.475,5.457327048,0.215185131,0.543839058
4.5,5.409699704,0.215031949,0.580987694
4.525,5.36094433,0.214877957,0.609982224
4.55,5.311059861,0.214723382,0.631075436
4.575,5.26004384,0.214568443,0.644496572
4.6,5.2078926,0.214413356,0.650452124
4.625,5.154601426,0.214258331,0.64912779
4.65,5.100164727,0.214103576,0.640691158
4.675,5.044576195,0.213949299,0.625297328
4.7,4.987828985,0.213795705,0.603096016
4.725,4.929915883,0.213643003,0.574244897
4.75,4.870829496,0.213491404,0.538931846
4.775,4.810562454,0.213341122,0.497415496
4.8,4.749107623,0.213192378,0.450104422
4.825,4.686458353,0.2130454,0.397721812
4.85,4.622608745,0.212900427,0.341675194
4.875,4.557553957,0.212757705,0.284946928
4.9,4.475914818,0.2126175,0.238839524
4.925,4.39204126,0.212485547,0.2043717
4.95,4.30599586,0.21235563,0.199971269
4.975,4.218410568,0.212229006,0.228447559
5,4.1415989,0.21211229,0.273489376
5.025,4.16663315,0.212004439,0.323724483
5.05,4.189167711,0.211904787,0.372626775
5.075,4.209353233,0.211814642,0.418246707
5.1,4.227325992,0.211732622,0.460023754
5.125,4.243209466,0.21165756,0.497953503
5.15,4.257274637,0.211588472,0.531994817
5.175,4.2698789,0.211523082,0.561978845
5.2,4.281030254,0.211458584,0.588269472
5.225,4.290738586,0.211395061,0.611225771
5.25,4.299015753,0.211332582,0.631188309
5.275,4.305875537,0.211271191,0.648473529
5.3,4.31133352,0.211210914,0.663371578
5.325,4.315406916,0.211151755,0.67614699
5.35,4.317910836,0.21109371,0.686768424
5.375,4.318672429,0.21103658,0.695212333
5.4,4.317727949,0.210980235,0.7017248
5.425,4.300105494,0.210924736,0.685626634
5.45,4.279300442,0.210894223,0.655487392
5.475,4.257678438,0.21086709,0.622100396
5.5,4.235311323,0.210841813,0.586050578
5.525,4.212257091,0.210818137,0.547736603
5.55,4.188555814,0.210795887,0.507161794
5.575,4.164266419,0.210775009,0.465013987
5.6,4.13943236,0.210755284,0.421619538
5.625,4.114092693,0.210736598,0.377292772
5.65,4.088282937,0.210718857,0.332369614
5.675,4.062035464,0.210701978,0.287250161
5.7,4.035379834,0.210685887,0.242483077
5.725,4.008337831,0.21067052,0.198765537
5.75,3.980879057,0.210655866,0.156103786
5.775,3.95302527,0.210642345,0.120241727
5.8,3.924799238,0.210629911,0.104490716
5.825,3.896222203,0.210618506,0.12219792
5.85,3.86731394,0.210608074,0.166537233
5.875,3.839501372,0.210598569,0.232352954
5.9,3.811269887,0.21058326,0.303110206
5.925,3.782583296,0.210567506,0.374982148
5.95,3.753453972,0.210551781,0.446921813
5.975,3.723891972,0.210536114,0.518641978
6,3.693904732,0.210520527,0.590148029
6.025,3.663497235,0.210505037,0.661573292
6.05,3.632672181,0.210489658,0.733113205
6.075,3.60143013,0.210474401,0.80499672
6.1,3.569769629,0.210459274,0.877472961
6.125,3.537687316,0.210444284,0.950805028
6.15,3.505178009,0.210429435,1.025267197
6.175,3.47223478,0.210414729,1.101144458
6.2,3.440666216,0.210400165,1.17560147
6.225,3.408272504,0.210385023,1.248175801
6.25,3.374792737,0.210369171,1.322587607
6.275,3.340466254,0.210355518,1.39512206
6.3,3.305632001,0.210343051,1.464437579
6.325,3.270357832,0.21033127,1.537893061
6.35,3.235178726,0.210319262,1.615004644
6.375,3.199365476,0.210306911,1.691326234
6.4,3.16261671,0.210293232,1.769943035
6.425,3.126075057,0.210281716,1.846677612
6.45,3.088952846,0.210271254,1.920615869
6.475,3.051331792,0.210261453,2.002099865
6.5,3.013201704,0.210251162,2.086945061
6.525,2.974602391,0.210239513,2.172543467
6.55,2.935181037,0.210225966,2.261302252
6.575,2.894957888,0.210214891,2.353388488
6.6,2.85572188,0.210206093,2.445103162
6.625,2.815771243,0.210198624,2.534482574
6.65,2.787481158,0.210144452,2.62123973
6.675,2.771554987,0.209697332,2.700080672
6.7,2.754568455,0.208998943,2.768324244
6.725,2.714666444,0.208333355,2.869097725
6.75,2.67399315,0.208230358,2.958364722
6.775,2.631184111,0.207872688,3.065542439
6.8,2.628501258,0.207588209,3.151625338
6.825,2.611337304,0.206850444,3.226721886
6.85,2.570500841,0.206257584,3.313066799
6.875,2.528797107,0.206309929,3.38824551
6.9,2.510988005,0.205993914,3.437164418
6.925,2.494237628,0.205750341,3.53424444
6.95,2.47577903,0.205391427,3.601382203
6.975,2.434733439,0.205003938,3.697381226
7,2.39273433,0.205170296,3.777930614
7.025,2.374843067,0.204906942,3.849044704
7.05,2.369461534,0.204763804,3.95042403
7.075,2.350348376,0.204183794,4.027726924
7.1,2.309117434,0.203815955,4.099366761
7.125,2.266831226,0.204108857,4.156536147
7.15,2.250134812,0.203893282,4.206364855
7.175,2.243932062,0.203767734,4.316876956
7.2,2.236923801,0.203596414,4.388080313
7.225,2.215502698,0.202863087,4.428294961
7.25,2.173993562,0.202651154,4.470692865
7.275,2.130818799,0.203094374,4.417090313
7.3,2.090579067,0.20290436,4.507564189
7.325,2.083996957,0.202922602,4.635672054
7.35,2.076879149,0.202854792,4.716765064
7.375,2.061223704,0.202222894,4.798647266
7.4,2.017708782,0.201912123,4.805875014
7.425,1.972732886,0.202600675,4.785710165
7.45,1.957960159,0.202592246,4.829094243
7.475,1.949860535,0.202643382,4.947763602
7.5,1.940911666,0.202509681,5.019610964
7.525,1.922701204,0.20185115,5.035259874
7.55,1.87921368,0.201607902,5.022449741
7.575,1.834715094,0.202369617,4.988230123
7.6,1.810871858,0.202303424,5.026740278
7.625,1.801367782,0.202293683,5.165985641
7.65,1.791535708,0.202334897,5.234410324
7.675,1.773208949,0.201601799,5.285291728
7.7,1.726593725,0.201300172,5.268116859
7.725,1.671274568,0.202168249,5.132042589
7.75,1.646320715,0.2016559,5.268314014
7.775,1.635217152,0.201659955,5.402809384
7.8,1.623899168,0.201772129,5.456074464
7.825,1.610307572,0.200969571,5.52905674
7.85,1.569268203,0.200209952,5.443404877
7.875,1.511576253,0.200453218,5.363522183
7.9,1.470310832,0.201050821,5.477584102
7.925,1.453784643,0.200718058,5.679376861
7.95,1.437979748,0.201164221,5.766774642
7.975,1.420007506,0.200304707,5.867332632
8,1.37650774,0.199442461,5.730538727
8.025,1.315716658,0.200482716,5.544786265
8.05,1.295992907,0.200051348,5.830578363
8.075,1.274841216,0.200393482,5.960817173
8.1,1.25380327,0.20045529,6.000855178
8.125,1.210091614,0.199376143,5.911141846
8.15,1.227999759,0.197938961,5.884555171
8.175,1.243176762,0.198894008,5.621297962
8.2,1.204009539,0.198100703,5.552291841
8.225,1.172698105,0.199025061,5.352638162
8.25,1.140032415,0.199059109,5.188056491
8.275,1.104076145,0.197985124,5.167733964
8.3,1.126728035,0.196687109,4.842457854
8.325,1.140446591,0.197981451,4.155463169
8.35,1.154591265,0.196694588,3.928936394
8.375,1.114394538,0.195720177,3.782365537
8.4,1.072401394,0.19656193,3.625308864
8.425,1.02622708,0.195662071,3.664402806
8.45,1.037110669,0.194209875,3.299398776
8.475,1.047685869,0.194185223,2.556443932
8.5,1.061126372,0.192869518,2.265677701
8.525,1.012880014,0.189866179,2.427700084
8.55,0.963484787,0.1922307,2.393705696
8.575,0.960069867,0.191482851,2.3187305
8.6,0.963316959,0.189684037,2.139561094
8.625,0.972390242,0.190902294,1.961775897
8.65,0.971529626,0.19063246,1.919527478
8.675,0.960833545,0.190889434,1.862397339
8.7,0.946229386,0.191792444,1.741954218
8.725,0.942692992,0.191109441,1.714489772
8.75,0.937453569,0.192228253,1.72536474
8.775,0.930006727,0.192809089,1.71548775
8.8,0.918925122,0.19331132,1.665321971
8.825,0.901988038,0.193604993,1.533456305
8.85,0.882573384,0.193642827,1.408782692
8.875,0.872817094,0.192595853,1.460880599
8.9,0.860468603,0.193576244,1.54126211
8.925,0.845213125,0.194061076,1.541915798
8.95,0.826349077,0.194416985,1.5265336
8.975,0.803324018,0.19443167,1.485833771
9,0.780385501,0.194415104,1.437327851
9.025,0.755519378,0.193735035,1.5605807
9.05,0.730672123,0.193205358,1.746097448
9.075,0.705086134,0.192695435,1.870037846
9.1,0.674669779,0.190916043,1.910136585
9.125,0.644065366,0.18962286,1.833386767
9.15,0.62010116,0.189419301,1.755118725
9.175,0.60510008,0.187686476,1.93618382
9.2,0.586444693,0.185583623,2.510406658
9.225,0.56174801,0.183130881,2.53866001
9.25,0.538016771,0.179626594,2.327258518
9.275,0.516232773,0.177921779,2.046258697
9.3,0.495950374,0.175894534,1.978763752
9.325,0.478064728,0.173254517,1.817573991
9.35,0.459298725,0.168816394,1.803039427
9.375,0.440017803,0.163076952,1.719839937
9.4,0.423018424,0.15771369,1.659685785
9.425,0.407093431,0.153725294,1.515179524
9.45,0.390364943,0.15004101,1.397527853
9.475,0.372792735,0.145802194,1.36230934
9.5,0.354666435,0.140633072,1.257941695
9.525,0.33612347,0.134701098,1.133851525
9.55,0.31736389,0.128063907,1.009656675
9.575,0.298597889,0.120916834,0.901309782
9.6,0.280109884,0.11341674,0.807770696
9.625,0.262185046,0.105758687,0.709075047
9.65,0.245061754,0.098108248,0.606253758
9.675,0.228897557,0.090645385,0.522520501
9.7,0.213792637,0.083484515,0.449761105
9.725,0.199780477,0.076708764,0.391089825
9.75,0.186844816,0.070369581,0.348433632
9.775,0.174935159,0.064490256,0.323248412
9.8,0.163981053,0.059072908,0.315847746
9.825,0.153887122,0.054105432,0.318865342
9.85,0.144274465,0.049553379,0.367755488
9.875,0.135355111,0.045306228,0.38986232
9.9,0.126657896,0.04152267,0.432773766
9.925,0.118366951,0.038036797,0.442684274
9.95,0.113609522,0.034951767,0.437763713
9.975,0.109120386,0.032357171,0.421062737
10,0.104675558,0.03020129,0.414370648
10.025,0.100400062,0.028391853,0.434140442
10.05,0.096286303,0.026799496,0.427730878
10.075,0.09226968,0.025478176,0.425687767
10.1,0.088467819,0.024513727,0.593898439
10.125,0.084796061,0.023665002,0.57001687
10.15,0.08129963,0.022973264,0.578389674
10.175,0.07768105,0.022241466,0.512835452
10.2,0.074205658,0.021837642,0.53434933
10.225,0.070867727,0.021489984,0.536212417
10.25,0.067820688,0.02121961,0.556091016
10.275,0.065017248,0.02091767,0.567905119
10.3,0.062443248,0.0206318,0.583535465
10.325,0.060091192,0.020361419,0.602535262
10.35,0.057902581,0.020100538,0.621543882
10.375,0.055894114,0.01986526,0.648022153
10.4,0.054017628,0.019638119,0.675651954
10.425,0.05221281,0.019430459,0.702854845
10.45,0.050422147,0.019259451,0.726731658
10.475,0.04860651,0.019144316,0.745216767
10.5,0.046752268,0.019099979,0.757392464
10.525,0.044867377,0.019133056,0.763601207
10.55,0.042971655,0.019241515,0.765021913
10.575,0.041087722,0.019417071,0.763153841
10.6,0.039235534,0.019648267,0.759413057
10.625,0.037430292,0.01992296,0.754918604
10.65,0.035682348,0.020229859,0.750438475
10.675,0.033997966,0.020559279,0.746431552
10.7,0.032380263,0.02090337,0.743125986
10.725,0.030830055,0.021256046,0.740597867
10.75,0.029307903,0.021612789,0.539168936
10.775,0.02780031,0.021975818,0.061767888
10.8,0.026361582,0.022343943,0.175715731
10.825,0.024992448,0.022703595,0.193516327
10.85,0.023692559,0.023051818,0.242106185
10.875,0.022458846,0.023386153,0.254662613
10.9,0.021288189,0.02370682,0.251985124
10.925,0.020177582,0.024014011,0.242057369
10.95,0.019124123,0.024307948,0.228845764
10.975,0.018125,0.024588963,0.214359787


==> figures/static_setups/circle_new.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10
0.134881,0.013237,-0.00575,0.022763,-0.002475,0.018369,-0.001481,0.018969,-0.00385,0.018994,-0.003506,0.022631,-0.005906,0.022881,0.135,0.01505,0.135,0.017375,0.135,0.01375
0.134406,0.006156,-0.007475,0.031425,0.004406,0.01665,0.005469,0.018694,0.003994,0.0185,-0.001519,0.02745,-0.007094,0.027956,0.135,0.009837,0.135,0.009844,0.135,0.009694
0.1336,-0.000744,-0.008825,0.038237,0.011288,0.014925,0.011813,0.018219,0.010294,0.017544,-0.001519,0.02745,-0.007094,0.027956,0.135,0.004481,0.135,0.002319,0.135,0.004481
0.132419,-0.007731,-0.010156,0.045056,0.018306,0.01315,0.018575,0.017462,0.017744,0.015725,-0.001519,0.02745,-0.007094,0.027956,0.135,-0.003625,0.135,-0.004488,0.135,-0.003625
0.130894,-0.014656,-0.011469,0.051881,0.028263,0.010612,0.0253,0.01645,0.02485,0.013262,-0.001519,0.02745,-0.007094,0.027956,0.135,-0.011738,0.131606,-0.00575,0.135,-0.011731
0.129056,-0.021356,-0.013138,0.060844,0.035131,0.008837,0.031981,0.015181,0.031694,0.010131,-0.001519,0.02745,-0.007094,0.027956,0.135,-0.019844,0.123519,-0.006,0.135,-0.019844
0.126837,-0.028088,-0.014325,0.0674,0.04185,0.007075,0.040713,0.013106,0.0382,0.006356,0.013487,0.06385,-0.016513,0.068263,0.135,-0.02795,0.115413,-0.006,0.135,-0.02795
0.124281,-0.034706,-0.015438,0.073813,0.048425,0.005319,0.047119,0.011281,0.044306,0.001956,0.017394,0.069481,-0.015319,0.074963,0.135,-0.036056,0.1073,-0.006,0.135,-0.036056
0.121463,-0.041056,-0.016756,0.081813,0.05485,0.003569,0.055494,0.008475,0.050875,-0.003944,0.027925,0.070281,-0.010106,0.07935,0.135,-0.044025,0.099194,-0.006,0.135,-0.044019
0.118263,-0.047381,-0.0177,0.087963,0.061262,0.001787,0.061563,0.006125,0.055788,-0.009438,0.034281,0.063475,-0.001662,0.078819,0.135,-0.052131,0.099194,-0.006,0.135,-0.052131
0.114288,-0.054281,-0.019313,0.099719,0.070025,-0.000731,0.069506,0.002619,0.060119,-0.015412,0.035506,0.061856,0.002181,0.077519,0.135,-0.060238,0.091088,-0.006,0.135,-0.060238
0.109438,-0.06165,-0.02015,0.107069,0.075994,-0.002506,0.074813,-3.10E-05,0.063806,-0.021806,0.035506,0.061856,0.002181,0.077519,0.135,-0.06835,0.082981,-0.006,0.135,-0.068344
0.105113,-0.067456,-0.020888,0.115419,0.084425,-0.005131,0.082144,-0.004125,0.067256,-0.029769,0.035506,0.061856,0.002181,0.077519,0.135,-0.06835,0.075019,-0.006,0.135,-0.077031
0.100219,-0.073356,-0.021356,0.124819,0.091988,-0.007625,0.089106,-0.008544,0.069331,-0.0367,0.035506,0.061856,0.002181,0.077519,0.133263,-0.081,0.066906,-0.006,0.13085,-0.080456
0.094794,-0.079181,-0.021256,0.134369,0.099494,-0.010275,0.097169,-0.014431,0.070656,-0.043813,0.057013,0.0334,0.002181,0.077519,0.125175,-0.081,0.0588,-0.006,0.123306,-0.081
0.0897,-0.084113,-0.020538,0.141863,0.105975,-0.012756,0.103044,-0.01935,0.071188,-0.050881,0.061063,0.028044,0.036006,0.066056,0.117069,-0.081,0.050694,-0.006,0.115344,-0.081
0.083794,-0.089238,-0.018856,0.149038,0.113706,-0.016044,0.108619,-0.024619,0.070944,-0.058106,0.0648,0.024713,0.047238,0.061475,0.108963,-0.081,0.042581,-0.006,0.115344,-0.081
0.0782,-0.093594,-0.015081,0.155813,0.120319,-0.019313,0.112394,-0.028613,0.0699,-0.065275,0.066931,0.0239,0.050681,0.054375,0.102881,-0.081,0.034613,-0.006,0.107238,-0.081
0.071669,-0.098138,-0.009031,0.158919,0.126025,-0.022731,0.11795,-0.035288,0.068056,-0.072263,0.071338,0.023219,0.047806,0.046894,0.094919,-0.081,0.026513,-0.006,0.099275,-0.081
0.065769,-0.101794,-0.002225,0.157919,0.131875,-0.027663,0.121975,-0.040944,0.064844,-0.080319,0.076506,0.022506,0.042806,0.044138,0.088838,-0.081,0.018406,-0.006,0.091163,-0.081
0.058788,-0.105619,0.004087,0.154712,0.134956,-0.033913,0.126956,-0.049425,0.061294,-0.086788,0.076506,0.022506,0.042806,0.044138,0.086088,-0.081,0.010294,-0.006,0.083056,-0.081
0.0524,-0.108694,0.010913,0.1496,0.1317,-0.041519,0.12965,-0.055194,0.057044,-0.092819,0.076506,0.022506,0.042806,0.044138,0.08505,-0.0753,0.002188,-0.006,0.07495,-0.081
0.045856,-0.111431,0.016531,0.144375,0.126756,-0.045506,0.132256,-0.062406,0.052069,-0.098456,0.076506,0.022506,0.042806,0.044138,0.085,-0.067481,-0.005775,-0.006,0.066844,-0.081
0.037606,-0.114356,0.021688,0.138894,0.119544,-0.049494,0.134238,-0.070856,0.046506,-0.103525,0.076506,0.022506,0.042806,0.044138,0.085,-0.059375,-0.013881,-0.006,0.058738,-0.081
0.029188,-0.116763,0.02685,0.132838,0.112644,-0.052488,0.134931,-0.077331,0.0402,-0.108131,0.116219,0.017006,0.007575,0.038525,0.085,-0.051262,-0.013881,-0.006,0.050756,-0.081
0.022263,-0.118313,0.032006,0.126219,0.106263,-0.054856,0.134725,-0.085281,0.033438,-0.11205,0.124894,0.0187,0.007575,0.038525,0.085,-0.043156,-0.021994,-0.006,0.042663,-0.081
0.015281,-0.119525,0.036325,0.120238,0.099531,-0.057088,0.133325,-0.092669,0.027531,-0.114775,0.128712,0.024656,-0.008219,0.036088,0.085,-0.03505,-0.0301,-0.006,0.034556,-0.081
0.008381,-0.120356,0.04055,0.114013,0.091913,-0.059381,0.130781,-0.099431,0.019888,-0.117462,0.127494,0.031906,-0.01495,0.038275,0.085,-0.027081,-0.038206,-0.006,0.034556,-0.081
0.001306,-0.120856,0.044613,0.107675,0.084094,-0.061531,0.126513,-0.106306,0.013431,-0.119094,0.126938,0.032925,-0.018513,0.044231,0.085,-0.018975,-0.046319,-0.006,0.026444,-0.081
-0.005638,-0.120994,0.047694,0.102606,0.075544,-0.063719,0.12085,-0.112081,0.005006,-0.12045,0.126938,0.032925,-0.016619,0.052162,0.085,-0.010869,-0.054281,-0.006,0.018338,-0.081
-0.012725,-0.120781,0.051675,0.095713,0.069631,-0.065144,0.114188,-0.116413,-0.001775,-0.120944,0.126938,0.032925,-0.01345,0.054863,0.085,-0.002763,-0.063113,-0.006,0.010375,-0.081
-0.0198,-0.120212,0.054594,0.090381,0.060319,-0.067281,0.105238,-0.119694,-0.011031,-0.1208,0.126938,0.032925,-0.01345,0.054863,0.085,0.005344,-0.065,0.000269,0.002269,-0.081
-0.027681,-0.119144,0.058388,0.08305,0.053956,-0.068675,0.097813,-0.120856,-0.019956,-0.119819,0.109788,0.064194,-0.01345,0.054863,0.085,0.01345,-0.065,0.00635,-0.005844,-0.081
-0.034506,-0.11785,0.061994,0.075625,0.047581,-0.070019,0.09,-0.120844,-0.027206,-0.118419,0.109788,0.064194,-0.01345,0.054863,0.085,0.021419,-0.065,0.014456,-0.01395,-0.081
-0.042244,-0.11595,0.064581,0.069975,0.037656,-0.072038,0.084256,-0.120131,-0.034469,-0.116462,0.1003,0.078975,-0.01345,0.054863,0.085,0.029525,-0.064994,0.022769,-0.022063,-0.081
-0.051494,-0.113056,0.067881,0.062256,0.030981,-0.073356,0.077213,-0.1185,-0.041713,-0.11395,0.094075,0.080531,0.019813,0.067819,0.085,0.037638,-0.065,0.032556,-0.030025,-0.081
-0.058931,-0.110194,0.070919,0.054588,0.024156,-0.074669,0.069975,-0.115975,-0.047056,-0.111725,0.090856,0.079719,0.033681,0.073181,0.085,0.045744,-0.064994,0.038638,-0.038131,-0.081
-0.06605,-0.106988,0.073713,0.046825,0.017181,-0.075975,0.062887,-0.112675,-0.054081,-0.1083,0.084469,0.076956,0.039394,0.077769,0.085,0.05385,-0.064438,0.043206,-0.046238,-0.081
-0.072344,-0.103738,0.076219,0.039119,0.009919,-0.077313,0.057113,-0.109369,-0.060981,-0.104338,0.083406,0.0765,0.040606,0.084331,0.085,0.061813,-0.057175,0.044,-0.054344,-0.081
-0.079213,-0.099713,0.077919,0.033281,-0.000625,-0.079213,0.051475,-0.105575,-0.066075,-0.101019,0.083406,0.0765,0.037419,0.090188,0.085,0.069919,-0.049356,0.044,-0.054344,-0.081
-0.085125,-0.0958,0.079875,0.025713,-0.004181,-0.07985,0.045656,-0.101038,-0.072594,-0.096206,0.083406,0.0765,0.031688,0.092706,0.085,0.078031,-0.0414,0.044,-0.063175,-0.081
-0.091406,-0.091156,0.081531,0.01805,-0.011163,-0.081075,0.040263,-0.096213,-0.077381,-0.092231,0.083406,0.0765,0.031688,0.092706,0.085,0.086137,-0.033288,0.044,-0.065,-0.067413
-0.097525,-0.086063,0.082781,0.010806,-0.021719,-0.082906,0.033713,-0.08945,-0.083531,-0.086519,0.083406,0.0765,0.031688,0.092706,0.085,0.094244,-0.025175,0.044,-0.065,-0.059306
-0.102731,-0.081244,0.083688,0.003481,-0.028425,-0.084063,0.027525,-0.082,-0.088144,-0.081719,0.044363,0.0596,0.031688,0.092706,0.085,0.102206,-0.017075,0.044,-0.065,-0.0512
-0.108269,-0.075531,0.08425,-0.004894,-0.035269,-0.085238,0.022769,-0.075438,-0.093706,-0.075244,0.039531,0.053981,0.031688,0.092706,0.085,0.102206,-0.008963,0.044,-0.065,-0.043238
-0.114469,-0.068269,0.084213,-0.013294,-0.042119,-0.086406,0.01945,-0.070331,-0.097669,-0.070075,0.039,0.051075,-0.004006,0.092438,0.085,0.110319,-0.000856,0.044,-0.065,-0.043238
-0.11925,-0.0619,0.083719,-0.019638,-0.052256,-0.088138,0.015313,-0.063213,-0.102581,-0.062919,0.039294,0.045138,-0.004006,0.092438,0.089763,0.119,0.007106,0.044,-0.065,-0.035125
-0.123206,-0.056019,0.082488,-0.027206,-0.058819,-0.089263,0.0122,-0.057194,-0.105969,-0.057356,0.039494,0.0417,-0.022406,0.092744,0.097869,0.119,0.015213,0.044,-0.065,-0.027019
-0.12685,-0.049938,0.080606,-0.034188,-0.065381,-0.090394,0.0087,-0.049538,-0.110163,-0.049588,0.039494,0.0417,-0.028138,0.09735,0.105981,0.119,0.023325,0.044,-0.065,-0.018912
-0.130506,-0.043031,0.077544,-0.041688,-0.074363,-0.091956,0.006269,-0.043494,-0.113013,-0.043575,0.039494,0.0417,-0.029269,0.1042,0.116113,0.119,0.023325,0.044,-0.065,-0.0108
-0.133481,-0.036594,0.074131,-0.047569,-0.080488,-0.093038,0.004075,-0.037363,-0.115644,-0.0373,0.039494,0.0417,-0.025775,0.110038,0.124513,0.119,0.031431,0.044,-0.065,-0.002838
-0.136438,-0.029206,0.070094,-0.052725,-0.089181,-0.094606,0.002088,-0.031013,-0.118675,-0.028856,0.039494,0.0417,-0.025775,0.110038,0.130163,0.119,0.039538,0.044,-0.065,0.005269
-0.138669,-0.022625,0.064425,-0.058031,-0.094444,-0.095575,0.000344,-0.024588,-0.120638,-0.022344,0.041856,0.000644,-0.025775,0.110038,0.134519,0.117125,0.0475,0.044,-0.065,0.013375
-0.1406,-0.0158,0.058931,-0.061788,-0.102406,-0.097094,-0.001619,-0.015825,-0.123244,-0.011356,0.0443,-0.005719,-0.025775,0.110038,0.135,0.109281,0.055613,0.044,-0.065,0.021488
-0.142194,-0.008894,0.051663,-0.065344,-0.109506,-0.098506,-0.002806,-0.009125,-0.124431,-0.004663,0.051238,-0.009156,-0.025775,0.110038,0.135,0.101319,0.063719,0.044,-0.065,0.029594
-0.143406,-0.00205,0.045913,-0.067313,-0.116306,-0.099938,-0.003731,-0.002394,-0.125331,0.002231,0.056381,-0.008613,0.001569,0.132925,0.135,0.093356,0.071831,0.044,-0.065,0.037556
-0.144294,0.004987,0.03715,-0.069238,-0.124069,-0.101706,-0.004581,0.006687,-0.125913,0.009006,0.061675,-0.007813,0.001569,0.132925,0.135,0.08525,0.079931,0.044,-0.065,0.045669
-0.144863,0.012925,0.027794,-0.070188,-0.132056,-0.103794,-0.004919,0.013625,-0.126206,0.0158,0.061675,-0.007813,0.0132,0.142606,0.135,0.077138,0.0879,0.044,-0.065,0.053775
-0.144994,0.019869,0.021138,-0.070306,-0.140813,-0.106825,-0.004994,0.020425,-0.126194,0.022744,0.061675,-0.007813,0.019763,0.144344,0.135,0.069031,0.096438,0.044,-0.065,0.061881
-0.144719,0.027825,0.014194,-0.070006,-0.144663,-0.11125,-0.004694,0.029538,-0.125888,0.029544,0.061675,-0.007813,0.023288,0.143363,0.135,0.060925,0.104113,0.044,-0.065,0.069988
-0.144094,0.034888,0.00685,-0.069281,-0.137863,-0.114212,-0.004169,0.036325,-0.125275,0.036319,0.061675,-0.007813,0.028456,0.139956,0.135,0.052063,0.105269,0.044,-0.065,0.078094
-0.143113,0.041913,-0.00045,-0.068194,-0.131188,-0.115519,-0.003375,0.043225,-0.123969,0.045488,0.105644,-0.000725,0.031325,0.138,0.135,0.04485,0.112225,0.044,-0.064994,0.086056
-0.141619,0.049588,-0.007975,-0.066725,-0.124156,-0.116481,-0.002337,0.04995,-0.122656,0.052188,0.111138,0.006481,0.031325,0.138,0.135,0.036744,0.120331,0.044,-0.065,0.094169
-0.139894,0.056463,-0.015444,-0.06495,-0.115956,-0.11735,-0.001044,0.056625,-0.121063,0.058769,0.109125,0.014512,0.031325,0.138,0.135,0.036744,0.133894,0.043406,-0.065,0.102275
-0.137819,0.063244,-0.021169,-0.063394,-0.106869,-0.1181,0.000475,0.063113,-0.119175,0.065306,0.106544,0.016806,0.031325,0.138,0.135,0.028638,0.135,0.036681,-0.065,0.102275
-0.135462,0.069775,-0.028919,-0.061019,-0.099069,-0.118631,0.002238,0.069531,-0.116231,0.073781,0.106544,0.016806,0.031325,0.138,0.135,0.020531,0.135,0.0306,-0.065,0.110388
-0.132725,0.076319,-0.036719,-0.058344,-0.091113,-0.119081,0.004962,0.077925,-0.113725,0.07995,0.106544,0.016806,0.0671,0.113438,0.135,0.012562,0.135,0.022488,-0.064131,0.117994
-0.129263,0.083488,-0.04255,-0.056169,-0.085044,-0.119381,0.008125,0.086169,-0.109919,0.088075,0.106544,0.016806,0.069663,0.109425,0.135,0.004456,0.135,0.01655,-0.057181,0.119
-0.125906,0.089569,-0.052069,-0.052288,-0.079256,-0.119631,0.010681,0.092,-0.1057,0.095831,0.106544,0.016806,0.070194,0.106394,0.135,-0.00365,0.135,0.008444,-0.049356,0.119
-0.121219,0.09705,-0.057763,-0.049781,-0.070144,-0.119969,0.014269,0.099269,-0.102213,0.101494,0.076656,0.036294,0.070294,0.099663,0.135,-0.011756,0.135,0.000337,-0.041394,0.119
-0.116075,0.104219,-0.063538,-0.047094,-0.060306,-0.120275,0.017356,0.104838,-0.097263,0.108631,0.064475,0.044225,0.070313,0.0985,0.135,-0.019869,0.135,-0.004444,-0.033288,0.119
-0.111613,0.109731,-0.070931,-0.043438,-0.053794,-0.120444,0.0206,0.110144,-0.093275,0.113775,0.057631,0.045431,0.070313,0.0985,0.135,-0.027975,0.131506,-0.005763,-0.025181,0.119
-0.106981,0.114906,-0.076319,-0.040625,-0.043806,-0.12065,0.025075,0.116725,-0.089138,0.118619,0.051394,0.041556,0.070313,0.0985,0.135,-0.035938,0.123419,-0.006,-0.017075,0.119
-0.102,0.11995,-0.083413,-0.036713,-0.037119,-0.120763,0.029931,0.123038,-0.083556,0.124494,0.04955,0.034019,0.070313,0.0985,0.135,-0.044044,0.115313,-0.006,-0.008963,0.119
-0.096763,0.124731,-0.092013,-0.031638,-0.0302,-0.12085,0.0337,0.127431,-0.078925,0.128863,0.050413,0.031269,0.070869,0.062838,0.135,-0.044044,0.107344,-0.006,-0.00085,0.119
-0.091406,0.129156,-0.0985,-0.027544,-0.023256,-0.120925,0.038888,0.132881,-0.072619,0.134181,0.050413,0.031269,0.071238,0.05425,0.135,-0.052156,0.099238,-0.006,0.007106,0.119
-0.085713,0.133388,-0.104756,-0.023356,-0.012831,-0.120988,0.044306,0.137888,-0.06765,0.137913,0.050413,0.031269,0.07495,0.048544,0.135,-0.060262,0.091131,-0.006,0.015219,0.119
-0.079825,0.137325,-0.1103,-0.019419,-0.005744,-0.121,0.049581,0.142175,-0.061019,0.142319,0.050413,0.031269,0.082888,0.046706,0.135,-0.068369,0.083025,-0.006,0.023325,0.119
-0.073863,0.140894,-0.117206,-0.014156,0.00135,-0.120988,0.058075,0.147956,-0.055775,0.145388,0.050413,0.031269,0.089481,0.051281,0.135,-0.076769,0.074919,-0.006,0.031444,0.119
-0.066825,0.144606,-0.1256,-0.007056,0.008294,-0.120956,0.063894,0.151194,-0.048806,0.148925,0.0677,6.20E-05,0.089481,0.051281,0.129206,-0.081,0.066806,-0.006,0.039538,0.119
-0.060381,0.147575,-0.13155,-0.001344,0.015388,-0.120906,0.072512,0.154956,-0.041613,0.151988,0.075406,-0.013956,0.089481,0.051281,0.123125,-0.081,0.058844,-0.006,0.047513,0.119
-0.052988,0.150519,-0.136756,0.004481,0.025813,-0.120781,0.078156,0.156763,-0.036163,0.153919,0.075406,-0.021713,0.089481,0.051281,0.115019,-0.081,0.050738,-0.006,0.055613,0.119
-0.044606,0.153281,-0.141444,0.011087,0.032619,-0.120675,0.086231,0.158444,-0.028931,0.156,0.067775,-0.0277,0.089481,0.051281,0.108938,-0.081,0.042625,-0.006,0.063725,0.119
-0.037894,0.155075,-0.144138,0.016844,0.039419,-0.120544,0.093013,0.158988,-0.021706,0.157531,0.05935,-0.025125,0.107638,0.082,0.09895,-0.081,0.034506,-0.006,0.071831,0.119
-0.030106,0.156725,-0.144669,0.024388,0.049263,-0.120306,0.100806,0.158538,-0.014538,0.158513,0.05935,-0.025125,0.107638,0.082,0.092869,-0.081,0.026413,-0.006,0.079938,0.119
-0.021375,0.158038,-0.1411,0.0297,0.055481,-0.120125,0.108156,0.156875,-0.005869,0.158994,0.05935,-0.025125,0.117381,0.097206,0.086044,-0.081,0.01845,-0.006,0.0879,0.119
-0.013594,0.158731,-0.13455,0.033019,0.064887,-0.119806,0.114669,0.154156,0.001069,0.1588,0.05935,-0.025125,0.124263,0.099375,0.08505,-0.075419,0.010344,-0.006,0.096006,0.119
-0.005631,0.158994,-0.127063,0.03465,0.070956,-0.119563,0.121381,0.149638,0.007838,0.158094,0.036606,0.002337,0.130294,0.096844,0.085,-0.067456,0.010344,-0.006,0.096444,0.119
0.001456,0.15885,-0.12,0.035275,0.0792,-0.119175,0.126219,0.144669,0.014525,0.156856,0.036606,0.002337,0.133569,0.090425,0.085,-0.05935,0.002231,-0.006,0.105275,0.119
0.008525,0.158344,-0.112763,0.035394,0.087581,-0.118719,0.130587,0.137838,0.022469,0.154644,0.026338,0.014775,0.133256,0.0867,0.085,-0.051244,-0.005875,-0.006,0.112225,0.119
0.015419,0.1575,-0.103506,0.035031,0.092788,-0.118394,0.133163,0.131244,0.028563,0.152344,0.019856,0.017987,0.133256,0.0867,0.085,-0.051244,-0.013981,-0.006,0.120331,0.119
0.022413,0.156288,-0.094706,0.034313,0.102169,-0.117688,0.134638,0.124031,0.035713,0.148844,0.0126,0.01575,0.133256,0.0867,0.085,-0.043138,-0.021944,-0.006,0.128731,0.119
0.031013,0.154288,-0.087513,0.033531,0.108369,-0.117119,0.134994,0.117675,0.041138,0.145513,0.009131,0.009881,0.133256,0.0867,0.085,-0.035169,-0.030056,-0.006,0.134281,0.116394
0.039463,0.15175,-0.081769,0.032806,0.117425,-0.116075,0.134356,0.109606,0.047256,0.1409,0.009194,0.005869,0.133256,0.0867,0.085,-0.027063,-0.038162,-0.006,0.135,0.109213
0.045994,0.149381,-0.074025,0.031713,0.124712,-0.1149,0.132794,0.102244,0.053838,0.1346,0.009194,0.005869,0.119506,0.053763,0.085,-0.018956,-0.046269,-0.006,0.135,0.1014
0.053319,0.146269,-0.065875,0.030444,0.130888,-0.11335,0.130425,0.095106,0.0586,0.128775,0.009194,0.005869,0.113988,0.040619,0.085,-0.01085,-0.054375,-0.006,0.135,0.093288
0.059688,0.143156,-0.059169,0.029331,0.133819,-0.108544,0.127238,0.087975,0.063313,0.121319,0.009194,0.005869,0.109981,0.035094,0.085,-0.002388,-0.06445,-0.005181,0.135,0.085181
0.065769,0.139794,-0.052744,0.028206,0.127719,-0.105588,0.124006,0.08215,0.066463,0.11465,0.009194,0.005869,0.102825,0.0334,0.085,0.005369,-0.065,0.000225,0.135,0.085181
0.071794,0.136056,-0.046194,0.027019,0.121088,-0.103519,0.120281,0.076463,0.0688,0.1078,0.019981,-0.028125,0.096825,0.036619,0.085,0.013331,-0.065,0.008331,0.135,0.069106
0.077619,0.132013,-0.039506,0.025775,0.113944,-0.101681,0.115906,0.070706,0.070338,0.100881,0.0244,-0.041975,0.094275,0.042944,0.085,0.021444,-0.065,0.016444,0.135,0.061
0.083125,0.127781,-0.032825,0.0245,0.107731,-0.10025,0.11115,0.065256,0.071113,0.093688,0.024338,-0.049463,0.094275,0.042944,0.085,0.02955,-0.065,0.02455,0.135,0.052894
0.088525,0.123181,-0.023731,0.022725,0.101225,-0.098863,0.105844,0.059919,0.071094,0.08645,0.019225,-0.054781,0.094275,0.042944,0.085,0.037656,-0.065,0.032656,0.135,0.052894
0.093681,0.118313,-0.016919,0.021381,0.093844,-0.097375,0.100113,0.054819,0.070275,0.079269,0.011231,-0.054906,0.094275,0.042944,0.085,0.045763,-0.065,0.038737,0.135,0.044788
0.098481,0.113294,-0.009963,0.019994,0.083463,-0.0954,0.093969,0.049988,0.068313,0.070963,0.010163,-0.054469,0.09695,0.078519,0.085,0.045763,-0.064394,0.043294,0.135,0.036681
0.103669,0.107263,-0.003006,0.0186,0.077625,-0.094325,0.087444,0.045438,0.065844,0.064163,0.010163,-0.054469,0.09695,0.078519,0.085,0.053725,-0.057225,0.044,0.135,0.028712
0.108513,0.100944,0.006219,0.016762,0.068931,-0.092763,0.082169,0.042138,0.0626,0.057537,0.010163,-0.054469,0.09715,0.099075,0.085,0.061838,-0.049406,0.044,0.135,0.020606
0.112981,0.094363,0.013175,0.015387,0.06295,-0.091713,0.074969,0.038112,0.057925,0.050225,0.010163,-0.054469,0.094938,0.10205,0.085,0.069944,-0.041294,0.044,0.135,0.0125
0.117006,0.087663,0.02,0.01405,0.056388,-0.090569,0.068875,0.035088,0.053275,0.044494,0.010163,-0.054469,0.090663,0.104806,0.085,0.07805,-0.033188,0.044,0.135,0.004387
0.120319,0.081394,0.026819,0.012737,0.049969,-0.089463,0.061056,0.031669,0.047969,0.039163,-0.02285,-0.040919,0.086163,0.107425,0.085,0.086163,-0.033188,0.044,0.135,-0.003719
0.123325,0.074969,0.035644,0.011081,0.043406,-0.088338,0.054975,0.029338,0.042275,0.034475,-0.036188,-0.035544,0.086163,0.107425,0.085,0.094156,-0.025219,0.044,0.135,-0.011681
0.125938,0.068531,0.042331,0.009869,0.036844,-0.087219,0.048669,0.0272,0.036025,0.030288,-0.044475,-0.036994,0.086163,0.107425,0.085,0.102231,-0.017119,0.044,0.135,-0.019787
0.128281,0.061844,0.04875,0.008744,0.026713,-0.085488,0.040181,0.02475,0.029394,0.026725,-0.048306,-0.042225,0.086163,0.107425,0.085,0.110338,-0.009012,0.044,0.135,-0.027894
0.130275,0.055037,0.056888,0.007394,0.019863,-0.084313,0.033575,0.023169,0.022438,0.023819,-0.049756,-0.048769,0.086163,0.107425,0.086025,0.119,-0.0009,0.044,0.135,-0.036006
0.1319,0.048281,0.065044,0.006137,0.012444,-0.083038,0.027044,0.021863,0.013725,0.0212,-0.050244,-0.051038,0.046913,0.129663,0.093844,0.119,0.007206,0.044,0.135,-0.036006
0.133212,0.041313,0.072781,0.005062,0.002031,-0.081231,0.018025,0.020469,0.004719,0.019587,-0.050244,-0.051038,0.041431,0.129213,0.099925,0.119,0.015169,0.044,0.135,-0.044119
0.134219,0.033706,0.080256,0.004156,-0.005088,-0.079975,0.008956,0.019538,-0.001306,0.019081,-0.050244,-0.051038,0.038688,0.127644,0.108031,0.119,0.023275,0.044,0.135,-0.052075
0.134794,0.026494,0.088756,0.003319,-0.012075,-0.078738,0.002169,0.019144,-0.010419,0.019181,-0.050244,-0.051038,0.033381,0.12345,0.116,0.119,0.031388,0.044,0.135,-0.060181
0.135,0.018537,0.096988,0.002781,-0.019056,-0.077475,-0.004775,0.019006,-0.018038,0.020063,-0.050244,-0.051038,0.032356,0.122644,0.124538,0.119,0.039494,0.044,0.135,-0.068294
0.134794,0.011456,0.104519,0.002594,-0.029313,-0.075581,-0.011581,0.019119,-0.023994,0.021269,-0.058713,-0.090519,0.032356,0.122644,0.1325,0.119,0.0476,0.044,0.135,-0.077125
0.134144,0.003519,0.112325,0.002862,-0.036131,-0.074288,-0.020688,0.019681,-0.031356,0.023431,-0.061519,-0.096744,0.032356,0.122644,0.134525,0.1171,0.0476,0.044,0.1309,-0.080431
0.1332,-0.003363,0.119794,0.003794,-0.04295,-0.072975,-0.02745,0.020394,-0.038331,0.026231,-0.0663,-0.099575,0.032356,0.122644,0.135,0.109256,0.055706,0.044,0.123363,-0.081
0.131894,-0.010338,0.127138,0.00595,-0.049763,-0.071619,-0.034181,0.021369,-0.045013,0.029694,-0.071875,-0.0999,0.004363,0.100531,0.135,0.101438,0.063675,0.044,0.1154,-0.081
0.130231,-0.017231,0.133363,0.010737,-0.056425,-0.070256,-0.043138,0.023069,-0.051325,0.033781,-0.077806,-0.099894,-0.001631,0.095637,0.135,0.093331,0.071781,0.044,0.107288,-0.081
0.128269,-0.023894,0.1348,0.018506,-0.06295,-0.068888,-0.049619,0.024606,-0.0571,0.038381,-0.077806,-0.099894,-0.003794,0.091931,0.135,0.085219,0.079888,0.044,0.099181,-0.081
0.125919,-0.030581,0.131438,0.026925,-0.072163,-0.066869,-0.056031,0.026388,-0.065344,0.0469,-0.077806,-0.099894,-0.004237,0.089744,0.135,0.077119,0.088,0.044,0.091075,-0.081
0.123244,-0.03715,0.12675,0.033525,-0.081163,-0.064781,-0.062369,0.028419,-0.069731,0.052825,-0.077806,-0.099894,-0.004394,0.083413,0.135,0.077119,0.096538,0.044,0.083113,-0.081
0.1203,-0.043444,0.119706,0.041194,-0.089875,-0.062631,-0.070644,0.0315,-0.074137,0.060469,-0.077806,-0.099894,-0.004444,0.0811,0.135,0.069006,0.105225,0.044,0.075,-0.081
0.11655,-0.050463,0.1143,0.046219,-0.09785,-0.060519,-0.076637,0.034056,-0.077012,0.067113,-0.113481,-0.099881,-0.004444,0.0811,0.135,0.061044,0.112175,0.044,0.066894,-0.081
0.112406,-0.057262,0.108213,0.05135,-0.1055,-0.058325,-0.083938,0.037575,-0.078794,0.072619,-0.121756,-0.099431,-0.004444,0.0811,0.135,0.052938,0.120288,0.044,0.066894,-0.081
0.107875,-0.063806,0.101575,0.056481,-0.112406,-0.056169,-0.089406,0.040531,-0.080344,0.079681,-0.127269,-0.095206,-0.004444,0.0811,0.135,0.044825,0.128394,0.044,0.058788,-0.081
0.102531,-0.070638,0.095463,0.060875,-0.118831,-0.053938,-0.096463,0.0448,-0.081169,0.088175,-0.128694,-0.088388,-0.004444,0.0811,0.135,0.036713,0.135,0.042513,0.050681,-0.081
0.097856,-0.075975,0.089344,0.065,-0.126231,-0.051,-0.1015,0.0482,-0.081006,0.095413,-0.125481,-0.0824,-0.005325,0.040413,0.135,0.028613,0.135,0.032669,0.042575,-0.081
0.092913,-0.081056,0.084469,0.068125,-0.132369,-0.048081,-0.107869,0.052981,-0.079738,0.103994,-0.125481,-0.0824,-0.0078,0.032763,0.135,0.02065,0.135,0.024556,0.034488,-0.081
0.087838,-0.085794,0.077788,0.072175,-0.138519,-0.044281,-0.113819,0.058044,-0.077869,0.110831,-0.125481,-0.0824,-0.013281,0.029531,0.135,0.012544,0.135,0.018481,0.0265,-0.081
0.081725,-0.0909,0.070881,0.076131,-0.144063,-0.038269,-0.117919,0.061925,-0.075131,0.117694,-0.125481,-0.0824,-0.018781,0.029394,0.135,0.004431,0.135,0.010375,0.018388,-0.081
0.07605,-0.095144,0.065413,0.079106,-0.144438,-0.031688,-0.122988,0.067281,-0.070887,0.125419,-0.125481,-0.0824,-0.024425,0.029538,0.135,0.004431,0.135,0.002412,0.010281,-0.081
0.070169,-0.099106,0.058213,0.082813,-0.140581,-0.026331,-0.128488,0.074,-0.066575,0.131406,-0.1007,-0.056725,-0.024425,0.029538,0.135,-0.003675,0.135,-0.004394,0.002175,-0.081
0.063463,-0.103113,0.050644,0.086456,-0.133725,-0.021263,-0.132388,0.079575,-0.0605,0.137994,,,,,0.135,-0.011781,0.13155,-0.005756,-0.005788,-0.081
0.056413,-0.106806,,,-0.12725,-0.017731,-0.136631,0.086806,-0.054669,0.142975,,,,,0.135,-0.019888,0.123462,-0.006,-0.013894,-0.081
0.049163,-0.110094,,,,,-0.139938,0.093887,-0.049575,0.146538,,,,,0.135,-0.027856,0.115356,-0.006,-0.022125,-0.081
0.040919,-0.11325,,,,,-0.142469,0.101119,,,,,,,,,,,,

